Graphs as Tools to Improve Deep Learning Methods

In recent years, deep neural networks (DNNs) have known an important rise in popularity. However, although they are state-of-the-art in many machine learning challenges, they still suffer from several limitations. For example, DNNs require a lot of training data, which might not be available in some practical applications. In addition, when small perturbations are added to the inputs, DNNs are prone to misclassification errors. DNNs are also viewed as black-boxes and as such their decisions are often criticized for their lack of interpretability. In this chapter, we review recent works that aim at using graphs as tools to improve deep learning methods. These graphs are defined considering a specific layer in a deep learning architecture. Their vertices represent distinct samples, and their edges depend on the similarity of the corresponding intermediate representations. These graphs can then be leveraged using various methodologies, many of which built on top of graph signal processing. This chapter is composed of four main parts: tools for visualizing intermediate layers in a DNN, denoising data representations, optimizing graph objective functions and regularizing the learning process.

==> dnn-cv/lipschitz_estimation/cifar_10/fig1.txt <==
%100.0 0.0
%20.0 0.0
%11.11111111111111 0.0
%7.692307692307692 0.0
%5.88235294117647 0.0
%4.761904761904762 0.0
4.0 8.888888888888889e-09
3.4482758620689657 9.955555555555556e-08
3.0303030303030303 0.000001232888888888889
2.7027027027027026 0.00000864
2.4390243902439024 0.00004727644444444444
2.2222222222222223 0.000209608
2.0408163265306123 0.0007746666666666667
1.8867924528301885 0.002705858666666667
1.7543859649122808 0.007284855111111112
1.639344262295082 0.017271535111111112
1.5384615384615383 0.03671565333333333
1.4492753623188408 0.07088535377777778
1.36986301369863 0.13226166755555555
1.2987012987012987 0.2148592417777778
1.2345679012345678 0.3249826737777778
1.1764705882352942 0.46024735022222224
1.1235955056179776 0.6115610497777778
1.075268817204301 0.7781751457777777
1.0309278350515465 0.9090506204444445
0.9900990099009901 1.0


==> dnn-cv/lipschitz_estimation/cifar_10/r_0.3.txt <==
%100.0 0.0
%20.0 0.0
%11.11111111111111 0.0
%7.692307692307692 0.0
%5.88235294117647 0.0
%4.761904761904762 0.0
4.0 8.888888888888889e-09
3.4482758620689657 9.955555555555556e-08
3.0303030303030303 2.248888888888889e-07
2.7027027027027026 2.248888888888889e-07
2.4390243902439024 2.248888888888889e-07
2.2222222222222223 2.248888888888889e-07
2.0408163265306123 2.248888888888889e-07
1.8867924528301885 2.248888888888889e-07
1.7543859649122808 2.248888888888889e-07
1.639344262295082 2.248888888888889e-07
1.5384615384615383 2.248888888888889e-07
1.4492753623188408 2.248888888888889e-07
1.36986301369863 2.248888888888889e-07
1.2987012987012987 2.248888888888889e-07
1.2345679012345678 2.248888888888889e-07
1.1764705882352942 2.248888888888889e-07
1.1235955056179776 2.248888888888889e-07
1.075268817204301 2.248888888888889e-07
1.0309278350515465 2.248888888888889e-07
0.9900990099009901 2.248888888888889e-07


==> dnn-cv/lipschitz_estimation/cifar_10/r_0.5.txt <==
%100.0 0.0
%20.0 0.0
%11.11111111111111 0.0
%7.692307692307692 0.0
5.88235294117647 0.0
4.761904761904762 0.0
4.0 8.888888888888889e-09
3.4482758620689657 9.955555555555556e-08
3.0303030303030303 0.000001232888888888889
2.7027027027027026 0.00000864
2.4390243902439024 0.00004727644444444444
2.2222222222222223 0.000209608
2.0408163265306123 0.0007746666666666667
1.8867924528301885 0.0011099795555555556
1.7543859649122808 0.0011099795555555556
1.639344262295082  0.0011099795555555556
1.5384615384615383 0.0011099795555555556
1.4492753623188408 0.0011099795555555556
1.36986301369863 0.0011099795555555556
1.2987012987012987 0.0011099795555555556
1.2345679012345678 0.0011099795555555556
1.1764705882352942 0.0011099795555555556
1.1235955056179776 0.0011099795555555556
1.075268817204301 0.0011099795555555556
1.0309278350515465 0.0011099795555555556
0.9900990099009901 0.0011099795555555556

==> dnn-cv/lipschitz_estimation/cifar_10/r_0.6.txt <==
%100.0 0.0
%20.0 0.0
%11.11111111111111 0.0
%7.692307692307692 0.0
%5.88235294117647 0.0
%4.761904761904762 0.0
%4.0 8.888888888888889e-07
%3.4482758620689657 9.955555555555556e-06
%3.0303030303030303 0.0001232888888888889
%2.7027027027027026 0.000864
%2.4390243902439024 0.004727644444444444
2.2222222222222223 0.0209608
2.0408163265306123 0.07746666666666667
1.8867924528301885 0.2705858666666667
1.7543859649122808 0.7284855111111112
1.639344262295082 1.349647111111111
1.5384615384615383 1.349647111111111
1.4492753623188408 1.349647111111111
1.36986301369863 1.349647111111111
1.2987012987012987 1.349647111111111
1.2345679012345678 1.349647111111111
1.1764705882352942 1.349647111111111
1.1235955056179776 1.349647111111111
1.075268817204301 1.349647111111111
1.0309278350515465 1.349647111111111
0.9900990099009901 1.349647111111111


==> dnn-cv/lipschitz_estimation/cifar_10/r_0.7.txt <==
%100.0 0.0
%20.0 0.0
%11.11111111111111 0.0
%7.692307692307692 0.0
%5.88235294117647 0.0
4.761904761904762 0.0
4.0 8.888888888888889e-09
3.4482758620689657 9.955555555555556e-08
3.0303030303030303 0.000001232888888888889
2.7027027027027026 0.00000864
2.4390243902439024 0.00004727644444444444
2.2222222222222223 0.000209608
2.0408163265306123 0.0007746666666666667
1.8867924528301885 0.002705858666666667
1.7543859649122808 0.007284855111111112
1.639344262295082 0.017271535111111112
1.5384615384615383 0.03671565333333333
1.4492753623188408 0.07088535377777778
1.36986301369863 0.08486678311111111
1.2987012987012987 0.08486678311111111
1.2345679012345678 0.08486678311111111
1.1764705882352942 0.08486678311111111
1.1235955056179776 0.08486678311111111
1.075268817204301 0.08486678311111111
1.0309278350515465 0.08486678311111111
0.9900990099009901 0.08486678311111111


==> dnn-cv/lipschitz_estimation/cifar_10/r_0.8.txt <==
%100.0 0.0
%20.0 0.0
%11.11111111111111 0.0
%7.692307692307692 0.0
%5.88235294117647 0.0
%4.761904761904762 0.0
%4.0 8.888888888888889e-07
%3.4482758620689657 9.955555555555556e-06
%3.0303030303030303 0.0001232888888888889
%2.7027027027027026 0.000864
%2.4390243902439024 0.004727644444444444
2.2222222222222223 0.0209608
2.0408163265306123 0.07746666666666667
1.8867924528301885 0.2705858666666667
1.7543859649122808 0.7284855111111112
1.639344262295082 1.7271535111111112
1.5384615384615383 3.671565333333333
1.4492753623188408 7.088535377777778
1.36986301369863 13.226166755555555
1.2987012987012987 21.48592417777778
1.2345679012345678 28.90656408888889
1.1764705882352942 28.90656408888889
1.1235955056179776 28.90656408888889
1.075268817204301 28.90656408888889
1.0309278350515465 28.90656408888889
0.9900990099009901 28.90656408888889


==> dnn-cv/lipschitz_estimation/cifar_10/r_0.9.txt <==
%100.0 0.0
%20.0 0.0
%11.11111111111111 0.0
%7.692307692307692 0.0
%5.88235294117647 0.0
4.761904761904762 0.0
4.0 8.888888888888889e-09
3.4482758620689657 9.955555555555556e-08
3.0303030303030303 0.000001232888888888889
2.7027027027027026 0.00000864
2.4390243902439024 0.00004727644444444444
2.2222222222222223 0.000209608
2.0408163265306123 0.0007746666666666667
1.8867924528301885 0.002705858666666667
1.7543859649122808 0.007284855111111112
1.639344262295082 0.017271535111111112
1.5384615384615383 0.03671565333333333
1.4492753623188408 0.07088535377777778
1.36986301369863 0.13226166755555555
1.2987012987012987 0.2148592417777778
1.2345679012345678 0.3249826737777778
1.1764705882352942 0.46024735022222224
1.1235955056179776 0.6115610497777778
1.075268817204301 0.657827256
1.0309278350515465 0.657827256
0.9900990099009901 0.657827256


==> dnn-cv/lipschitz_estimation/cifar_100/fig1.txt <==
%100.0 7.272727272727273e-07
%20.0 7.272727272727273e-07
%11.11111111111111 9.696969696969698e-07
%7.692307692307692 1.3737373737373738e-06
%5.88235294117647 1.6161616161616162e-06
%4.761904761904762 2.181818181818182e-06
4.0 7.838383838383839e-08
3.4482758620689657 5.591919191919192e-07
3.0303030303030303 0.0000040581818181818183
2.7027027027027026 0.000019233939393939394
2.4390243902439024 0.00008041777777777778
2.2222222222222223 0.00029463353535353537
2.0408163265306123 0.0009519951515151515
1.8867924528301885 0.0030021430303030305
1.7543859649122808 0.007525967676767676
1.639344262295082 0.01687606383838384
1.5384615384615383 0.034346803232323233
1.4492753623188408 0.06403624646464647
1.36986301369863 0.116227061010101
1.2987012987012987 0.1861276404040404
1.2345679012345678 0.2801843701010101
1.1764705882352942 0.3983848234343434
1.1235955056179776 0.5373341696969697
1.075268817204301 0.7032907022222223
1.0309278350515465 0.8538976339393939
0.9900990099009901 1.0

==> dnn-cv/lipschitz_estimation/cifar_100/r_0.3.txt <==
4.0 7.838383838383839e-08
3.4482758620689657 5.591919191919192e-07
3.0303030303030303 9.915151515151515e-07
2.7027027027027026 9.915151515151515e-07
2.4390243902439024 9.915151515151515e-07
2.2222222222222223 9.915151515151515e-07
2.0408163265306123 9.915151515151515e-07
1.8867924528301885 9.915151515151515e-07
1.7543859649122808 9.915151515151515e-07
1.639344262295082 9.915151515151515e-07
1.5384615384615383 9.915151515151515e-07
1.4492753623188408 9.915151515151515e-07
1.36986301369863 9.915151515151515e-07
1.2987012987012987 9.915151515151515e-07
1.2345679012345678 9.915151515151515e-07
1.1764705882352942 9.915151515151515e-07
1.1235955056179776 9.915151515151515e-07
1.075268817204301 9.915151515151515e-07
1.0309278350515465 9.915151515151515e-07
0.9900990099009901 9.915151515151515e-07


==> dnn-cv/lipschitz_estimation/cifar_100/r_0.5.txt <==
4.0 7.838383838383839e-08
3.4482758620689657 5.591919191919192e-07
3.0303030303030303 0.0000040581818181818183
2.7027027027027026 0.000019233939393939394
2.4390243902439024 0.00008041777777777778
2.2222222222222223 0.00029463353535353537
2.0408163265306123 0.0009519951515151515
1.8867924528301885 0.0013200484848484847
1.7543859649122808 0.0013200484848484847
1.639344262295082 0.0013200484848484847
1.5384615384615383 0.0013200484848484847
1.4492753623188408 0.0013200484848484847
1.36986301369863 0.0013200484848484847
1.2987012987012987 0.0013200484848484847
1.2345679012345678 0.0013200484848484847
1.1764705882352942 0.0013200484848484847
1.1235955056179776 0.0013200484848484847
1.075268817204301 0.0013200484848484847
1.0309278350515465 0.0013200484848484847
0.9900990099009901 0.0013200484848484847


==> dnn-cv/lipschitz_estimation/cifar_100/r_0.6.txt <==
%100.0 7.272727272727273e-07
%20.0 7.272727272727273e-07
%11.11111111111111 9.696969696969698e-07
%7.692307692307692 1.3737373737373738e-06
%5.88235294117647 1.6161616161616162e-06
%4.761904761904762 2.181818181818182e-06
4.0 7.838383838383839e-08
3.4482758620689657 5.591919191919192e-07
3.0303030303030303 0.00040581818181818183
2.7027027027027026 0.0019233939393939394
2.4390243902439024 0.008041777777777778
2.2222222222222223 0.029463353535353537
2.0408163265306123 0.09519951515151515
1.8867924528301885 0.30021430303030305
1.7543859649122808 0.7525967676767676
1.639344262295082 1.338406303030303
1.5384615384615383 1.338406303030303
1.4492753623188408 1.338406303030303
1.36986301369863 1.338406303030303
1.2987012987012987 1.338406303030303
1.2345679012345678 1.338406303030303
1.1764705882352942 1.338406303030303
1.1235955056179776 1.338406303030303
1.075268817204301 1.338406303030303
1.0309278350515465 1.338406303030303
0.9900990099009901 1.338406303030303


==> dnn-cv/lipschitz_estimation/cifar_100/r_0.7.txt <==
%100.0 7.272727272727273e-07
%20.0 7.272727272727273e-07
%11.11111111111111 9.696969696969698e-07
%7.692307692307692 1.3737373737373738e-06
%5.88235294117647 1.6161616161616162e-06
%4.761904761904762 2.181818181818182e-06
4.0 7.838383838383839e-08
3.4482758620689657 5.591919191919192e-07
3.0303030303030303 0.0000040581818181818183
2.7027027027027026 0.000019233939393939394
2.4390243902439024 0.00008041777777777778
2.2222222222222223 0.00029463353535353537
2.0408163265306123 0.0009519951515151515
1.8867924528301885 0.0030021430303030305
1.7543859649122808 0.007525967676767676
1.639344262295082 0.01687606383838384
1.5384615384615383 0.034346803232323233
1.4492753623188408 0.06403624646464647
1.36986301369863 0.07600191353535354
1.2987012987012987 0.07600191353535354
1.2345679012345678 0.07600191353535354
1.1764705882352942 0.07600191353535354
1.1235955056179776 0.07600191353535354
1.075268817204301 0.07600191353535354
1.0309278350515465 0.07600191353535354
0.9900990099009901 0.07600191353535354


==> dnn-cv/lipschitz_estimation/cifar_100/r_0.8.txt <==
%100.0 0.0
%20.0 0.0
%11.11111111111111 0.0
%7.692307692307692 0.0
%5.88235294117647 0.0
%4.761904761904762 0.0
%4.0 0.0
%3.4482758620689657 0.0
%3.0303030303030303 0.00020202020202020202
%2.7027027027027026 0.0022222222222222222
%2.4390243902439024 0.010505050505050505
%2.2222222222222223 0.023636363636363636
%2.0408163265306123 0.04525252525252525
1.8867924528301885 0.0993939393939394
1.7543859649122808 0.238989898989899
1.639344262295082 0.5480808080808081
1.5384615384615383 1.2242424242424241
1.4492753623188408 2.5787878787878786
1.36986301369863 5.462424242424243
1.2987012987012987 10.022222222222222
1.2345679012345678 14.826666666666666
1.1764705882352942 14.826666666666666
1.1235955056179776 14.826666666666666
1.075268817204301 14.826666666666666
1.0309278350515465 14.826666666666666
%0.9900990099009901 14.826666666666666
%0.5 14.8266666666666

==> dnn-cv/lipschitz_estimation/cifar_100/r_0.9.txt <==
%100.0 7.272727272727273e-07
%20.0 7.272727272727273e-07
%11.11111111111111 9.696969696969698e-07
%7.692307692307692 1.3737373737373738e-06
%5.88235294117647 1.6161616161616162e-06
%4.761904761904762 2.181818181818182e-06
4.0 7.838383838383839e-08
3.4482758620689657 5.591919191919192e-07
3.0303030303030303 0.0000040581818181818183
2.7027027027027026 0.000019233939393939394
2.4390243902439024 0.00008041777777777778
2.2222222222222223 0.00029463353535353537
2.0408163265306123 0.0009519951515151515
1.8867924528301885 0.0030021430303030305
1.7543859649122808 0.007525967676767676
1.639344262295082 0.01687606383838384
1.5384615384615383 0.034346803232323233
1.4492753623188408 0.06403624646464647
1.36986301369863 0.116227061010101
1.2987012987012987 0.1861276404040404
1.2345679012345678 0.2801843701010101
1.1764705882352942 0.3983848234343434
1.1235955056179776 0.5373341696969697
1.075268817204301 0.5817824048484849
1.0309278350515465 0.5817824048484849
0.9900990099009901 0.5817824048484849

==> dnn-cv/lipschitz_estimation/imagenet32/fig1.txt <==
%100.0 8.008179682858947e-07
%20.0 8.808997651144841e-07
%11.11111111111111 8.808997651144841e-07
%7.692307692307692 8.808997651144841e-07
%5.88235294117647 8.808997651144841e-07
%4.761904761904762 1.361390546086021e-06
4.0 4.244335231915242e-08
3.4482758620689657 3.131198255997848e-07
3.0303030303030303 0.0000021405864292281965
2.7027027027027026 0.000010587614358707814
2.4390243902439024 0.00004672372435964052
2.2222222222222223 0.0001797427921638008
2.0408163265306123 0.0006200325111273857
1.8867924528301885 0.002101134132020592
1.7543859649122808 0.005570002089253997
1.639344262295082 0.013114449708763727
1.5384615384615383 0.027861498980843016
1.4492753623188408 0.053971042085923235
1.36986301369863 0.1017651925959606
1.2987012987012987 0.16831224642149085
1.2345679012345678 0.26141959095291277
1.1764705882352942 0.3829104212308119
1.1235955056179776 0.5302920359702126
1.075268817204301 0.7114243762406822
1.0309278350515465 0.8744223778074506
0.9900990099009901 1.0

==> dnn-cv/lipschitz_estimation/imagenet32/r_0.3.txt <==
4.0 4.244335231915242e-08
3.4482758620689657 3.131198255997848e-07
3.0303030303030303 5.309423129735482e-07
2.7027027027027026 5.309423129735482e-07
2.4390243902439024 5.309423129735482e-07
2.2222222222222223 5.309423129735482e-07
2.0408163265306123 5.309423129735482e-07
1.8867924528301885 5.309423129735482e-07
1.7543859649122808 5.309423129735482e-07
1.639344262295082 5.309423129735482e-07
1.5384615384615383 5.309423129735482e-07
1.4492753623188408 5.309423129735482e-07
1.36986301369863 5.309423129735482e-07
1.2987012987012987 5.309423129735482e-07
1.2345679012345678 5.309423129735482e-07
1.1764705882352942 5.309423129735482e-07
1.1235955056179776 5.309423129735482e-07
1.075268817204301 5.309423129735482e-07
1.0309278350515465 5.309423129735482e-07
0.9900990099009901 5.309423129735482e-07


==> dnn-cv/lipschitz_estimation/imagenet32/r_0.5.txt <==
%100.0 8.008179682858947e-07
%20.0 8.808997651144841e-07
%11.11111111111111 8.808997651144841e-07
%7.692307692307692 8.808997651144841e-07
%5.88235294117647 8.808997651144841e-07
%4.761904761904762 1.361390546086021e-06
4.0 4.244335231915242e-08
3.4482758620689657 3.131198255997848e-07
3.0303030303030303 0.0000021405864292281965
2.7027027027027026 0.000010587614358707814
2.4390243902439024 0.00004672372435964052
2.2222222222222223 0.0001797427921638008
2.0408163265306123 0.0006200325111273857
1.8867924528301885 0.0008785950110017574
1.7543859649122808 0.0008785950110017574
1.639344262295082 0.0008785950110017574
1.5384615384615383 0.0008785950110017574
1.4492753623188408 0.0008785950110017574
1.36986301369863 0.0008785950110017574
1.2987012987012987 0.0008785950110017574
1.2345679012345678 0.0008785950110017574
1.1764705882352942 0.0008785950110017574
1.1235955056179776 0.0008785950110017574
1.075268817204301 0.0008785950110017574
1.0309278350515465 0.0008785950110017574
0.9900990099009901 0.0008785950110017574


==> dnn-cv/lipschitz_estimation/imagenet32/r_0.6.txt <==
%100.0 8.008179682858947e-07
%20.0 8.808997651144841e-07
%11.11111111111111 8.808997651144841e-07
%7.692307692307692 8.808997651144841e-07
%5.88235294117647 8.808997651144841e-07
%4.761904761904762 1.361390546086021e-06
%4.0 4.244335231915242e-06
%3.4482758620689657 3.131198255997848e-05
%3.0303030303030303 0.00021405864292281965
%2.7027027027027026 0.0010587614358707814
2.4390243902439024 0.004672372435964052
2.2222222222222223 0.01797427921638008
2.0408163265306123 0.06200325111273857
1.8867924528301885 0.2101134132020592
1.7543859649122808 0.5570002089253997
1.639344262295082 1.0263308707727012
1.5384615384615383 1.0263308707727012
1.4492753623188408 1.0263308707727012
1.36986301369863 1.0263308707727012
1.2987012987012987 1.0263308707727012
1.2345679012345678 1.0263308707727012
1.1764705882352942 1.0263308707727012
1.1235955056179776 1.0263308707727012
1.075268817204301 1.0263308707727012
1.0309278350515465 1.0263308707727012
0.9900990099009901 1.0263308707727012


==> dnn-cv/lipschitz_estimation/imagenet32/r_0.7.txt <==
%100.0 8.008179682858947e-07
%20.0 8.808997651144841e-07
%11.11111111111111 8.808997651144841e-07
%7.692307692307692 8.808997651144841e-07
%5.88235294117647 8.808997651144841e-07
%4.761904761904762 1.361390546086021e-06
4.0 4.244335231915242e-08
3.4482758620689657 3.131198255997848e-07
3.0303030303030303 0.0000021405864292281965
2.7027027027027026 0.000010587614358707814
2.4390243902439024 0.00004672372435964052
2.2222222222222223 0.0001797427921638008
2.0408163265306123 0.0006200325111273857
1.8867924528301885 0.002101134132020592
1.7543859649122808 0.005570002089253997
1.639344262295082 0.013114449708763727
1.5384615384615383 0.027861498980843016
1.4492753623188408 0.053971042085923235
1.36986301369863 0.06473778581023114
1.2987012987012987 0.06473778581023114
1.2345679012345678 0.06473778581023114
1.1764705882352942 0.06473778581023114
1.1235955056179776 0.06473778581023114
1.075268817204301 0.06473778581023114
1.0309278350515465 0.06473778581023114
0.9900990099009901 0.06473778581023114


==> dnn-cv/lipschitz_estimation/imagenet32/r_0.8.txt <==
%100.0 8.008179682858947e-07
%20.0 8.808997651144841e-07
%11.11111111111111 8.808997651144841e-07
%7.692307692307692 8.808997651144841e-07
%5.88235294117647 8.808997651144841e-07
%4.761904761904762 1.361390546086021e-06
%4.0 4.244335231915242e-06
%3.4482758620689657 3.131198255997848e-05
%3.0303030303030303 0.00021405864292281965
%2.7027027027027026 0.0010587614358707814
%2.4390243902439024 0.004672372435964052
2.2222222222222223 0.01797427921638008
2.0408163265306123 0.06200325111273857
1.8867924528301885 0.2101134132020592
1.7543859649122808 0.5570002089253997
1.639344262295082 1.3114449708763727
1.5384615384615383 2.7861498980843016
1.4492753623188408 5.3971042085923235
1.36986301369863 10.17651925959606
1.2987012987012987 16.831224642149085
1.2345679012345678 23.057674757920537
1.1764705882352942 23.057674757920537
1.1235955056179776 23.057674757920537
1.075268817204301 23.057674757920537
1.0309278350515465 23.057674757920537
0.9900990099009901 23.057674757920537


==> dnn-cv/lipschitz_estimation/imagenet32/r_0.9.txt <==
%100.0 8.008179682858947e-07
%20.0 8.808997651144841e-07
%11.11111111111111 8.808997651144841e-07
%7.692307692307692 8.808997651144841e-07
%5.88235294117647 8.808997651144841e-07
%4.761904761904762 1.361390546086021e-06
4.0 4.244335231915242e-08
3.4482758620689657 3.131198255997848e-07
3.0303030303030303 0.0000021405864292281965
2.7027027027027026 0.000010587614358707814
2.4390243902439024 0.00004672372435964052
2.2222222222222223 0.0001797427921638008
2.0408163265306123 0.0006200325111273857
1.8867924528301885 0.002101134132020592
1.7543859649122808 0.005570002089253997
1.639344262295082 0.013114449708763727
1.5384615384615383 0.027861498980843016
1.4492753623188408 0.053971042085923235
1.36986301369863 0.1017651925959606
1.2987012987012987 0.16831224642149085
1.2345679012345678 0.26141959095291277
1.1764705882352942 0.3829104212308119
1.1235955056179776 0.5302920359702126
1.075268817204301 0.5783832354908621
1.0309278350515465 0.5783832354908621
0.9900990099009901 0.5783832354908621

==> dnn-cv/r_alpha/L2NN.txt <==
0.01 0.0057530175
0.02 0.006838455
0.03 0.006838455
0.04 0.006838455
0.05 0.007949474
0.06 0.008684104
0.07 0.008684104
0.08 0.008951703
0.09 0.008951703
0.1 0.009807666
0.11 0.009807666
0.12 0.010294297
0.13 0.010294297
0.14 0.0103423875
0.15 0.011843058
0.16 0.011843058
0.17 0.011843058
0.18 0.011843058
0.19 0.011843058
0.2 0.011843058
0.21 0.011957508
0.22 0.012148791
0.23 0.012284982
0.24 0.012284982
0.25 0.012754498
0.26 0.012754498
0.27 0.012754498
0.28 0.013608383
0.29 0.013608383
0.3 0.013608383
0.31 0.013608383
0.32 0.013608383
0.33 0.013608383
0.34 0.014018241
0.35 0.014018241
0.36 0.014018241
0.37 0.014018241
0.38 0.014018241
0.39 0.014018241
0.4 0.014018241
0.41 0.014018241
0.42 0.014018241
0.43 0.014018241
0.44 0.014018241
0.45 0.014018241
0.46 0.014018241
0.47 0.014018241
0.48 0.014018241
0.49 0.014018241
0.50 0.014018241
0.51 0.014018241
0.52 0.014018241
0.53 0.014018241
0.54 0.014018241
0.55 0.014018241
0.56 0.014018241
0.57 0.014018241
0.58 0.014018241
0.59 0.014018241
0.60 0.014018241
0.61 0.014018241
0.62 0.014018241
0.63 0.014018241
0.64 0.014018241
0.65 0.014018241
0.66 0.014018241
0.67 0.014018241
0.68 0.014018241
0.69 0.014018241
0.70 0.014018241
0.71 0.014018241
0.72 0.014018241
0.73 0.014018241
0.74 0.014018241
0.75 0.014018241
0.76 0.014018241
0.77 0.014018241
0.78 0.014018241
0.79 0.014018241
0.80 0.014018241
0.81 0.014018241
0.82 0.014018241
0.83 0.014018241
0.84 0.014018241
0.85 0.014018241
0.86 0.014018241
0.87 0.014018241
0.88 0.014018241
0.89 0.014018241
0.90 0.014018241
0.91 0.014018241
0.92 0.014018241
0.93 0.014018241
0.94 0.014018241
0.95 0.014018241
0.96 0.014018241
0.97 0.014018241
0.98 0.014018241
0.99 0.014018241

==> dnn-cv/r_alpha/L2NN_outputs.txt <==
0.01 0.04056894
0.02 0.04056894
0.03 0.041834995
0.04 0.048486512
0.05 0.049533013
0.06 0.054554507
0.07 0.05998286
0.08 0.06345996
0.09 0.06345996
0.1 0.067405626
0.11 0.070951335
0.12 0.074800596
0.13 0.07518175
0.14 0.078208104
0.15 0.078208104
0.16 0.07869767
0.17 0.08420171
0.18 0.08879956
0.19 0.092151836
0.2 0.093724586
0.21 0.093724586
0.22 0.0967062
0.23 0.0967062
0.24 0.0967062
0.25 0.0967062
0.26 0.0967062
0.27 0.100377746
0.28 0.102676846
0.29 0.102676846
0.3 0.102676846
0.31 0.10286395
0.32 0.10286395
0.33 0.10679284
0.34 0.10679284
0.35 0.10679284
0.36 0.10679284
0.37 0.108447954
0.38 0.108447954
0.39 0.108447954
0.4 0.108447954
0.41 0.108447954
0.42 0.108447954
0.43 0.10851491
0.44 0.10927899
0.45 0.10927899
0.46 0.1117131
0.47 0.1117131
0.48 0.1117131
0.49 0.1117131
0.5 0.1117131
0.51 0.1117131
0.52 0.1117131
0.53 0.1117131
0.54 0.1117131
0.55 0.1117131
0.56 0.1117131
0.57 0.11347751
0.58 0.11347751
0.59 0.11347751
0.6 0.11347751
0.61 0.11347751
0.62 0.11347751
0.63 0.11347751
0.64 0.11347751
0.65 0.11347751
0.66 0.11347751
0.67 0.11347751
0.68 0.11347751
0.69 0.11347751
0.7 0.11347751
0.71 0.11347751
0.72 0.11347751
0.73 0.11347751
0.74 0.11347751
0.75 0.11347751
0.76 0.11347751
0.77 0.11347751
0.78 0.11347751
0.79 0.11347751
0.8 0.11347751
0.81 0.11347751
0.82 0.11347751
0.83 0.11347751
0.84 0.11347751
0.85 0.11347751
0.86 0.11347751
0.87 0.11347751
0.88 0.11347751
0.89 0.11347751
0.9 0.11347751
0.91 0.11347751
0.92 0.11347751
0.93 0.11347751
0.94 0.11347751
0.95 0.11347751
0.96 0.11347751
0.97 0.11347751
0.98 0.11347751
0.99 0.11347751


==> dnn-cv/r_alpha/PGD.txt <==
0.01 0.0018723948
0.02 0.0026231604
0.03 0.0026231604
0.04 0.0026231604
0.05 0.002743971
0.06 0.002798344
0.07 0.0033851343
0.08 0.003909269
0.09 0.0047659804
0.1 0.0047659804
0.11 0.0049648867
0.12 0.0049648867
0.13 0.005959738
0.14 0.007885002
0.15 0.009422665
0.16 0.016104607
0.17 0.016104607
0.18 0.016104607
0.19 0.016104607
0.2 0.026001759
0.21 0.033244934
0.22 0.057114877
0.23 0.07311835
0.24 0.07311835
0.25 0.07311835
0.26 0.07941175
0.27 0.09536059
0.28 0.108436696
0.29 0.1309108
0.3 0.1309108
0.31 0.15424824
0.32 0.15424824
0.33 0.16918443
0.34 0.17141518
0.35 0.17591031
0.36 0.19203207
0.37 0.2090032
0.38 0.2206377
0.39 0.22694129
0.4 0.24187718
0.41 0.24876516
0.42 0.25700095
0.43 0.25700095
0.44 0.25700095
0.45 0.25700095
0.46 0.25700095
0.47 0.25700095
0.48 0.25700095
0.49 0.25700095
0.5 0.25700095
0.51 0.25700095
0.52 0.25700095
0.53 0.25700095
0.54 0.25700095
0.55 0.25700095
0.56 0.25700095
0.57 0.25700095
0.58 0.25700095
0.59 0.25700095
0.6 0.25700095
0.61 0.25700095
0.62 0.25700095
0.63 0.25700095
0.64 0.25700095
0.65 0.25700095
0.66 0.25700095
0.67 0.25700095
0.68 0.25700095
0.69 0.25700095
0.7 0.25700095
0.71 0.25700095
0.72 0.25700095
0.73 0.25700095
0.74 0.25700095
0.75 0.25700095
0.76 0.25700095
0.77 0.25700095
0.78 0.25700095
0.79 0.25700095
0.8 0.25700095
0.81 0.25700095
0.82 0.25700095
0.83 0.25700095
0.84 0.25700095
0.85 0.25700095
0.86 0.25700095
0.87 0.25700095
0.88 0.25700095
0.89 0.25700095
0.9 0.25700095
0.91 0.25700095
0.92 0.25700095
0.93 0.25700095
0.94 0.25700095
0.95 0.25700095
0.96 0.25700095
0.97 0.25700095
0.98 0.25700095
0.99 0.25700095


==> dnn-cv/r_alpha/laplacian.txt <==
0.01 0.2833915054798126
0.02 0.3510972261428833
0.03 0.456173837184906
0.04 0.456173837184906
0.05 0.456173837184906
0.06 0.456173837184906
0.07 0.4812910854816437
0.08 0.6254875659942627
0.09 0.6396365165710449
0.1 0.6396365165710449
0.11 0.6396365165710449
0.12 0.66619473695755
0.13 0.66619473695755
0.14 0.66619473695755
0.15 0.66619473695755
0.16 0.66619473695755
0.17 0.66619473695755
0.18 0.66619473695755
0.19 0.66619473695755
0.2 0.66619473695755
0.21 0.66619473695755
0.22 0.66619473695755
0.23 0.66619473695755
0.24 0.66619473695755
0.25 0.66619473695755
0.26 0.66619473695755
0.27 0.66619473695755
0.28 0.66619473695755
0.29 0.66619473695755
0.3 0.66619473695755
0.31 0.66619473695755
0.32 0.66619473695755
0.33 0.66619473695755
0.34 0.66619473695755
0.35 0.66619473695755
0.36 0.66619473695755
0.37 0.66619473695755
0.38 0.66619473695755
0.39 0.66619473695755
0.4 0.66619473695755
0.41 0.66619473695755
0.42 0.66619473695755
0.43 0.66619473695755
0.44 0.66619473695755
0.45 0.66619473695755
0.46 0.66619473695755
0.47 0.66619473695755
0.48 0.66619473695755
0.49 0.66619473695755
0.5 0.66619473695755
0.51 0.66619473695755
0.52 0.66619473695755
0.53 0.66619473695755
0.54 0.66619473695755
0.55 0.66619473695755
0.56 0.66619473695755
0.57 0.66619473695755
0.58 0.66619473695755
0.59 0.66619473695755
0.6 0.66619473695755
0.61 0.66619473695755
0.62 0.66619473695755
0.63 0.66619473695755
0.64 0.66619473695755
0.65 0.66619473695755
0.66 0.66619473695755
0.67 0.66619473695755
0.68 0.66619473695755
0.69 0.66619473695755
0.7 0.66619473695755
0.71 0.66619473695755
0.72 0.66619473695755
0.73 0.66619473695755
0.74 0.66619473695755
0.75 0.66619473695755
0.76 0.66619473695755
0.77 0.66619473695755
0.78 0.66619473695755
0.79 0.66619473695755
0.8 0.66619473695755
0.81 0.66619473695755
0.82 0.66619473695755
0.83 0.66619473695755
0.84 0.66619473695755
0.85 0.66619473695755
0.86 0.66619473695755
0.87 0.66619473695755
0.88 0.66619473695755
0.89 0.66619473695755
0.9 0.66619473695755
0.91 0.66619473695755
0.92 0.66619473695755
0.93 0.66619473695755
0.94 0.66619473695755
0.95 0.66619473695755
0.96 0.66619473695755
0.97 0.66619473695755
0.98 0.66619473695755
0.99 0.66619473695755


==> dnn-cv/r_alpha/parseval.txt <==
0.01 0.31535226106643677
0.02 0.36930686235427856
0.03 0.43666255474090576
0.04 0.5022083520889282
0.05 0.7950261235237122
0.06 0.7950261235237122
0.07 0.9724340438842773
0.08 0.9724340438842773
0.09 0.9724340438842773
0.1 1.0004829168319702
0.11 1.0004829168319702
0.12 1.0004829168319702
0.13 1.0004829168319702
0.14 1.0004829168319702
0.15 1.0004829168319702
0.16 1.0004829168319702
0.17 1.0004829168319702
0.18 1.0004829168319702
0.19 1.0004829168319702
0.2 1.0004829168319702
0.21 1.0004829168319702
0.22 1.0004829168319702
0.23 1.0004829168319702
0.24 1.0004829168319702
0.25 1.0004829168319702
0.26 1.0004829168319702
0.27 1.0004829168319702
0.28 1.0004829168319702
0.29 1.0004829168319702
0.3 1.0004829168319702
0.31 1.0004829168319702
0.32 1.0004829168319702
0.33 1.0004829168319702
0.34 1.0004829168319702
0.35 1.0004829168319702
0.36 1.0004829168319702
0.37 1.0004829168319702
0.38 1.0004829168319702
0.39 1.0004829168319702
0.4 1.0004829168319702
0.41 1.0004829168319702
0.42 1.0004829168319702
0.43 1.0004829168319702
0.44 1.0004829168319702
0.45 1.0004829168319702
0.46 1.0004829168319702
0.47 1.0004829168319702
0.48 1.0004829168319702
0.49 1.0004829168319702
0.5 1.0004829168319702
0.51 1.0004829168319702
0.52 1.0004829168319702
0.53 1.0004829168319702
0.54 1.0004829168319702
0.55 1.0004829168319702
0.56 1.0004829168319702
0.57 1.0004829168319702
0.58 1.0004829168319702
0.59 1.0004829168319702
0.6 1.0004829168319702
0.61 1.0004829168319702
0.62 1.0004829168319702
0.63 1.0004829168319702
0.64 1.0004829168319702
0.65 1.0004829168319702
0.66 1.0004829168319702
0.67 1.0004829168319702
0.68 1.0004829168319702
0.69 1.0004829168319702
0.7 1.0004829168319702
0.71 1.0004829168319702
0.72 1.0004829168319702
0.73 1.0004829168319702
0.74 1.0004829168319702
0.75 1.0004829168319702
0.76 1.0004829168319702
0.77 1.0004829168319702
0.78 1.0004829168319702
0.79 1.0004829168319702
0.8 1.0004829168319702
0.81 1.0004829168319702
0.82 1.0004829168319702
0.83 1.0004829168319702
0.84 1.0004829168319702
0.85 1.0004829168319702
0.86 1.0004829168319702
0.87 1.0004829168319702
0.88 1.0004829168319702
0.89 1.0004829168319702
0.9 1.0004829168319702
0.91 1.0004829168319702
0.92 1.0004829168319702
0.93 1.0004829168319702
0.94 1.0004829168319702
0.95 1.0004829168319702
0.96 1.0004829168319702
0.97 1.0004829168319702
0.98 1.0004829168319702
0.99 1.0004829168319702

==> dnn-cv/r_alpha/vanilla.txt <==
0.01 0.09991032630205154
0.02 0.2817975878715515
0.03 0.5744227766990662
0.04 1.033707857131958
0.05 1.4293205738067627
0.06 1.778544306755066
0.07 1.778544306755066
0.08 1.778544306755066
0.09 1.778544306755066
0.1 1.778544306755066
0.11 1.778544306755066
0.12 1.778544306755066
0.13 1.778544306755066
0.14 1.778544306755066
0.15 1.778544306755066
0.16 1.778544306755066
0.17 1.778544306755066
0.18 1.778544306755066
0.19 1.778544306755066
0.2 1.778544306755066
0.21 1.778544306755066
0.22 1.778544306755066
0.23 1.778544306755066
0.24 1.778544306755066
0.25 1.778544306755066
0.26 1.778544306755066
0.27 1.778544306755066
0.28 1.778544306755066
0.29 1.778544306755066
0.3 1.778544306755066
0.31 1.778544306755066
0.32 1.778544306755066
0.33 1.778544306755066
0.34 1.778544306755066
0.35 1.778544306755066
0.36 1.778544306755066
0.37 1.778544306755066
0.38 1.778544306755066
0.39 1.778544306755066
0.4 1.778544306755066
0.41 1.778544306755066
0.42 1.778544306755066
0.43 1.778544306755066
0.44 1.778544306755066
0.45 1.778544306755066
0.46 1.778544306755066
0.47 1.778544306755066
0.48 1.778544306755066
0.49 1.778544306755066
0.5 1.778544306755066
0.51 1.778544306755066
0.52 1.778544306755066
0.53 1.778544306755066
0.54 1.778544306755066
0.55 1.778544306755066
0.56 1.778544306755066
0.57 1.778544306755066
0.58 1.778544306755066
0.59 1.778544306755066
0.6 1.778544306755066
0.61 1.778544306755066
0.62 1.778544306755066
0.63 1.778544306755066
0.64 1.778544306755066
0.65 1.778544306755066
0.66 1.778544306755066
0.67 1.778544306755066
0.68 1.778544306755066
0.69 1.778544306755066
0.7 1.778544306755066
0.71 1.778544306755066
0.72 1.778544306755066
0.73 1.778544306755066
0.74 1.778544306755066
0.75 1.778544306755066
0.76 1.778544306755066
0.77 1.778544306755066
0.78 1.778544306755066
0.79 1.778544306755066
0.8 1.778544306755066
0.81 1.778544306755066
0.82 1.778544306755066
0.83 1.778544306755066
0.84 1.778544306755066
0.85 1.778544306755066
0.86 1.778544306755066
0.87 1.778544306755066
0.88 1.778544306755066
0.89 1.778544306755066
0.9 1.778544306755066
0.91 1.778544306755066
0.92 1.778544306755066
0.93 1.778544306755066
0.94 1.778544306755066
0.95 1.778544306755066
0.96 1.778544306755066
0.97 1.778544306755066
0.98 1.778544306755066
0.99 1.778544306755066

==> dnn-cv/r_alpha/vanilla_pgd.txt <==
0.01 0.08083692
0.02 0.30880615
0.03 1.8297052
0.04 2.936294
0.05 2.936294
0.06 2.936294
0.07 2.936294
0.08 2.936294
0.09 2.936294
0.1 2.936294
0.11 2.936294
0.12 2.936294
0.13 2.936294
0.14 2.936294
0.15 2.936294
0.16 2.936294
0.17 2.936294
0.18 2.936294
0.19 2.936294
0.2 2.936294
0.21 2.936294
0.22 2.936294
0.23 2.936294
0.24 2.936294
0.25 2.936294
0.26 2.936294
0.27 2.936294
0.28 2.936294
0.29 2.936294
0.3 2.936294
0.31 2.936294
0.32 2.936294
0.33 2.936294
0.34 2.936294
0.35 2.936294
0.36 2.936294
0.37 2.936294
0.38 2.936294
0.39 2.936294
0.4 2.936294
0.41 2.936294
0.42 2.936294
0.43 2.936294
0.44 2.936294
0.45 2.936294
0.46 2.936294
0.47 2.936294
0.48 2.936294
0.49 2.936294
0.5 2.936294
0.51 2.936294  
0.52 2.936294  
0.53 2.936294 
0.54 2.936294
0.55 2.936294
0.56 2.936294
0.57 2.936294
0.58 2.936294
0.59 2.936294
0.6 2.936294
0.61 2.936294
0.62 2.936294
0.63 2.936294
0.64 2.936294
0.65 2.936294
0.66 2.936294
0.67 2.936294
0.68 2.936294
0.69 2.936294
0.7 2.936294
0.71 2.936294
0.72 2.936294
0.73 2.936294
0.74 2.936294
0.75 2.936294
0.76 2.936294
0.77 2.936294
0.78 2.936294
0.79 2.936294
0.8 2.936294
0.81 2.936294
0.82 2.936294
0.83 2.936294
0.84 2.936294
0.85 2.936294
0.86 2.936294
0.87 2.936294
0.88 2.936294
0.89 2.936294
0.9 2.936294
0.91 2.936294
0.92 2.936294
0.93 2.936294
0.94 2.936294
0.95 2.936294
0.96 2.936294
0.97 2.936294
0.98 2.936294
0.99 2.936294

==> dnn-cv/robustness_example/r_alpha_lim.txt <==
1e-06 4.544929138921002e-05
0.02002101901901902 4.5853248796807974e-05
0.04004103803803804 4.6316822274377035e-05
0.060061057057057055 4.678664408866576e-05
0.08008107607607608 4.726280896166565e-05
0.1001010950950951 4.774541315880057e-05
0.12012111411411411 4.8234554494427946e-05
0.14014113313313314 4.8730332368509786e-05
0.16016115215215215 4.923284778957202e-05
0.18018117117117116 4.9742203405727556e-05
0.2002011901901902 5.025850352621169e-05
0.2202212092092092 5.0781854156519786e-05
0.24024122822822822 5.131236302151475e-05
0.2602612472472472 5.185013959632447e-05
0.28028126626626626 5.2395295135533656e-05
0.30030128528528527 5.294794270550931e-05
0.3203213043043043 5.350819721150301e-05
0.3403413233233233 5.407617543093149e-05
0.3603613423423423 5.465199604357384e-05
0.38038136136136136 5.523577966653453e-05
0.40040138038038037 5.5827648883457416e-05
0.4204213993993994 5.642772828040792e-05
0.4404414184184184 5.703614447874056e-05
0.4604614374374374 5.765302616963816e-05
0.4804814564564564 5.827850414877516e-05
0.5005014754754755 5.891271135437746e-05
0.5205214944944945 5.95557828996008e-05
0.5405415135135135 6.020785611341094e-05
0.5605615325325326 6.08690705751081e-05
0.5805815515515516 6.153956815485948e-05
0.6006015705705706 6.221949305120046e-05
0.6206215895895896 6.290899183076003e-05
0.6406416086086086 6.360821346966444e-05
0.6606616276276277 6.431730939281272e-05
0.6806816466466467 6.503643351726418e-05
0.7007016656656657 6.576574229333142e-05
0.7207216846846847 6.650539474854375e-05
0.7407417037037037 6.72555525312189e-05
0.7607617227227228 6.801637995512305e-05
0.7807817417417418 6.878804404526865e-05
0.8008017607607608 6.95707145836626e-05
0.8208217797797798 7.03645641565814e-05
0.8408417987987988 7.116976820266237e-05
0.8608618178178179 7.198650506146307e-05
0.8808818368368369 7.281495602280017e-05
0.9009018558558559 7.365530537739668e-05
0.9209218748748749 7.450774046803598e-05
0.9409418938938939 7.53724517421525e-05
0.9609619129129129 7.624963280464922e-05
0.980981931931932 7.713948047134021e-05
1.001001950950951 7.804219482536173e-05
1.0210219699699699 7.895797927158932e-05
1.0410419889889888 7.988704059475399e-05
1.061062008008008 8.082958901640613e-05
1.081082027027027 8.178583825446133e-05
1.101102046046046 8.275600558295996e-05
1.121122065065065 8.374031189319134e-05
1.141142084084084 8.473898175542564e-05
1.161162103103103 8.57522434824795e-05
1.1811821221221221 8.678032919325544e-05
1.201202141141141 8.78234748794151e-05
1.22122216016016 8.888192047065589e-05
1.241242179179179 8.995590990260936e-05
1.2612621981981982 9.104569118652557e-05
1.2812822172172171 9.215151647853794e-05
1.301302236236236 9.327364215107548e-05
1.3213222552552553 9.441232886582483e-05
1.3413422742742742 9.556784164670535e-05
1.3613622932932932 9.674044995640655e-05
1.3813823123123121 9.793042777126919e-05
1.4014023313313313 9.913805365976329e-05
1.4214223503503502 0.00010036361086205595
1.4414423693693692 0.00010160738736963876
1.4614623883883884 0.000102869676007765
1.4814824074074073 0.00010415077451870274
1.5015024264264263 0.00010545098564665765
1.5215224454454455 0.000106770617223524
1.5415424644644644 0.00010810998225785886
1.5615624834834834 0.00010946939902287837
1.5815825025025023 0.00011084919114830951
1.6016025215215215 0.00011224968771261617
1.6216225405405404 0.00011367122333711367
1.6416425595595594 0.00011511413828149069
1.6616625785785786 0.00011657877854178015
1.6816825975975975 0.00011806549594932065
1.7017026166166165 0.00011957464827161613
1.7217226356356357 0.0001211065993146718
1.7417426546546546 0.0001226617190282974
1.7617626736736736 0.00012424038361162165
1.7817826926926925 0.0001258429756216361
1.8018027117117117 0.00012746988408328822
1.8218227307307306 0.0001291215046009508
1.8418427497497496 0.00013079823947345913
1.8618627687687688 0.00013250049780887067
1.8818827877877877 0.00013422869564320148
1.9019028068068067 0.00013598325606005484
1.9219228258258256 0.00013776460931332835
1.9419428448448448 0.00013957319295076608
1.9619628638638638 0.00014140945194103736
1.9819828828828827 0.00014327383880218846
2.002002901901902 0.00014516681373242464
2.022022920920921 0.00014708884474372015
2.04204293993994 0.00014904040779713712
2.062062958958959 0.0001510219869406307
2.082082977977978 0.00015303407444993314
2.1021029969969973 0.0001550771709707791
2.1221230160160163 0.0001571517856645053
2.1421430350350352 0.00015925843635598207
2.162163054054054 0.00016139764968377195
2.182183073073073 0.00016356996125364658
2.202203092092092 0.0001657759157938741
2.222223111111111 0.00016801606731409418
2.2422431301301304 0.00017029097926621374
2.2622631491491494 0.00017260122470895377
2.2822831681681683 0.00017494738647427658
2.3023031871871873 0.0001773300573375759
2.3223232062062062 0.00017974984019034228
2.342343225225225 0.00018220734821639752
2.3623632442442446 0.00018470320507008492
2.3823832632632636 0.00018723804505912226
2.4024032822822825 0.00018981251332931856
2.4224233013013015 0.00019242726605302554
2.4424433203203204 0.00019508297062138948
2.4624633393393394 0.00019778030583872413
2.4824833583583583 0.00020051996212170319
2.5025033773773777 0.00020330264170085563
2.5225233963963967 0.0002061290588261504
2.5425434154154156 0.00020899993997616512
2.5625634344344346 0.00021191602407073478
2.5825834534534535 0.00021487806268734078
2.6026034724724725 0.00021788682028125225
2.6226234914914914 0.00022094307440959698
2.642643510510511 0.0002240476159591948
2.66266352952953 0.0002272012493784985
2.6826835485485487 0.00023040479291334362
2.7027035675675677 0.00023365907884722448
2.7227235865865866 0.00023696495374514145
2.7427436056056056 0.00024032327870190495
2.7627636246246245 0.00024373492959541576
2.782783643643644 0.00024720079734311394
2.802803662662663 0.0002507217881638956
2.822823681681682 0.0002542988238437809
2.842843700700701 0.000257932842007276
2.8628637197197198 0.00026162479639195104
2.8828837387387387 0.0002653756571291195
2.902903757757758 0.0002691864110283162
2.922923776776777 0.00027305806186778494
2.942943795795796 0.0002769916306886996
2.962963814814815 0.00028098815609559465
2.982983833833834 0.00028504869456124997
3.003003852852853 0.0002891743207371088
3.023023871871872 0.0002933661277692108
3.0430438908908912 0.0002976252276190415
3.06306390990991 0.00030195275139036564
3.083083928928929 0.00030634984966156824
3.103103947947948 0.00031081769282354134
3.123123966966967 0.0003153574714235308
3.143143985985986 0.00031997039651463383
3.163164005005005 0.00032465770001171483
3.1831840240240243 0.000329420635053038
3.2032040430430433 0.00033426047636799145
3.2232240620620622 0.0003391785206516047
3.243244081081081 0.00034417608694489043
3.2632641001001 0.00034925451702186067
3.283284119119119 0.0003544151757834069
3.303304138138138 0.00035965945165739656
3.3233241571571575 0.00036498875700598774
3.3433441761761764 0.0003704045285393299
3.3633641951951954 0.0003759082277371389
3.3833842142142143 0.0003815013412763679
3.4034042332332333 0.00038718538146677
3.423424252252252 0.00039296188669385966
3.4434442712712716 0.00039883242186884135
3.4634642902902906 0.00040479857888661664
3.4834843093093095 0.00041086197709102457
3.5035043283283285 0.0004170242637484688
3.5235243473473474 0.0004232871145290403
3.5435443663663664 0.0004296522339956203
3.5635643853853853 0.0004361213561016342
3.5835844044044047 0.0004426962446968688
3.6036044234234237 0.0004493786940413361
3.6236244424424426 0.0004561705293284641
3.6436444614614616 0.0004630736072162824
3.6636644804804805 0.00047008981636780363
3.6836844994994995 0.00047722107800025876
3.7037045185185185 0.0004844693464431997
3.723724537537538 0.000491836609706387
3.743744556556557 0.0004993248900562509
3.7637645755755758 0.0005069362446024539
3.7837845945945947 0.0005146727658935903
3.8038046136136137 0.0005225365825232598
3.8238246326326326 0.0005305298597453284
3.8438446516516516 0.0005386548000996674
3.863864670670671 0.0005469136440479543
3.88388468968969 0.000555308670619786
3.903904708708709 0.0005638421980692344
3.923924727727728 0.0005725165845420185
3.9439447467467468 0.0005813342287534095
3.9639647657657657 0.0005902975706772079
3.983984784784785 0.0005994090922453615
4.004004803803804 0.0006086713180591502
4.024024822822823 0.0006180868161115811
4.044044841841842 0.00062765819852119
4.064064860860861 0.0006373881222776065
4.08408487987988 0.0006472792899987447
4.104104898898899 0.00065733445070024
4.124124917917918 0.0006675564005765162
4.144144936936937 0.0006779479837943167
4.164164955955956 0.0006885120932989276
4.1841849749749755 0.0006992516716323284
4.2042049939939945 0.0007101697117644892
4.2242250130130135 0.0007212692579372103
4.244245032032032 0.0007325534065213695
4.264265051051051 0.000744025306886762
4.28428507007007 0.000755688162285649
4.304305089089089 0.0007675452307495537
4.324325108108108 0.0007795998259995731
4.344345127127127 0.000791855318370855
4.364365146146146 0.0008043151357501952
4.384385165165165 0.0008169827645284816
4.404405184184184 0.00082986175056664
4.424425203203203 0.0008429557001763783
4.444445222222222 0.0008562682811149215
4.464465241241242 0.0008698032235949101
4.484485260260261 0.0008835643213084421
4.50450527927928 0.0008975554324662609
4.524525298298299 0.0009117804808521358
4.544545317317318 0.0009262434568918771
4.5645653363363365 0.0009409484187379227
4.5845853553553555 0.000955899493369362
4.6046053743743744 0.0009711008777071892
4.624625393393393 0.0009865568397453342
4.644645412412412 0.0010022717196974701
4.664665431431431 0.0010182499311595086
4.68468545045045 0.001034495962287882
4.704705469469469 0.001051014376994528
4.724725488488489 0.0010678098161569758
4.744745507507508 0.0010848869988456533
4.764765526526527 0.0011022507235667661
4.784785545545546 0.001119905869521807
4.804805564564565 0.0011378573978837493
4.824825583583584 0.001156110353089271
4.844845602602603 0.0011746698641478762
4.864865621621622 0.0011935411459675102
4.884885640640641 0.0012127295006968187
4.90490565965966 0.0012322403190841316
4.924925678678679 0.0012520790818529956
4.9449456976976975 0.0012722513610947358
4.9649657167167165 0.0012927628216773469
4.9849857357357354 0.0013136192226712088
5.005005754754755 0.0013348264187917533
5.025025773773774 0.0013563903618583368
5.045045792792793 0.0013783171022701238
5.065065811811812 0.001400612790498116
5.085085830830831 0.0014232836785939619
5.10510584984985 0.0014463361217151693
5.125125868868869 0.001469776579666205
5.145145887887888 0.0014936116184563525
5.165165906906907 0.0015178479118730564
5.185185925925926 0.0015424922430714839
5.205205944944945 0.001567551506179724
5.225225963963964 0.0015930327079194263
5.245245982982983 0.0016189429692418744
5.265266002002003 0.0016452895269790902
5.2852860210210215 0.001672079735509703
5.3053060400400405 0.0016993210684396708
5.325326059059059 0.0017270211202968096
5.345346078078078 0.0017551876082397423
5.365366097097097 0.001783828373780156
5.385386116116116 0.001812951384518407
5.405406135135135 0.0018425647358919237
5.425426154154154 0.0018726766529360227
5.445446173173173 0.0019032954920567208
5.465466192192192 0.0019344297428149067
5.485486211211211 0.0019660880297215273
5.50550623023023 0.0019982791140431234
5.525526249249249 0.0020310118956171643
5.545546268268269 0.002064295414676442
5.565566287287288 0.002098138853682281
5.585586306306307 0.0021325515391650753
5.605606325325326 0.0021675429435722145
5.625626344344345 0.0022031226871222363
5.645646363363364 0.0022393005396641728
5.6656663823823825 0.002276086422541857
5.6856864014014015 0.002313490410461446
5.70570642042042 0.0023515227333619046
5.725726439439439 0.0023901937782869294
5.745746458458458 0.002429514091257673
5.765766477477477 0.0024694943791446888
5.785786496496496 0.002510145511538237
5.805806515515516 0.0025514785226156585
5.825826534534535 0.0025935046130042966
5.845846553553554 0.0026362351516390917
5.865866572572573 0.002679681677612816
5.885886591591592 0.0027238559020177516
5.905906610610611 0.0027687697097777074
5.92592662962963 0.0028144351614675972
5.945946648648649 0.0028608644951202697
5.965966667667668 0.0029080701280176538
5.985986686686687 0.0029560646584651192
6.006006705705706 0.003004860867546727
6.026026724724725 0.003054471720859534
6.0460467437437435 0.0031049103702248215
6.0660667627627625 0.0031561901553741716
6.086086781781782 0.003208324605607718
6.106106800800801 0.003261327441422997
6.12612681981982 0.003315212576110957
6.146146838838839 0.0033699941173176225
6.166166857857858 0.0034256863685677747
6.186186876876877 0.0034823038307486977
6.206206895895896 0.0035398612035508654
6.226226914914915 0.0035983733868623254
6.246246933933934 0.003657855482114206
6.266266952952953 0.003718322793573988
6.286286971971972 0.003779790829583025
6.306306990990991 0.0038422753037353446
6.32632701001001 0.0039057921359939864
6.34634702902903 0.003970357453741127
6.3663670480480485 0.004035987592758367
6.3863870670670675 0.004102699098133626
6.4064070860860864 0.004170508725089829
6.426427105105105 0.004239433439732078
6.446447124124124 0.004309490419708571
6.466467143143143 0.004380697054780997
6.486487162162162 0.004453070947299863
6.506507181181181 0.004526629912579976
6.5265272002002 0.004601391979171426
6.546547219219219 0.004677375389021097
6.566567238238238 0.004754598597519324
6.586587257257257 0.004833080273426778
6.606607276276276 0.004912839298676055
6.626627295295296 0.004993894768042357
6.646647314314315 0.005076265988677701
6.666667333333334 0.005159972479502514
6.686687352352353 0.005245033970449209
6.706707371371372 0.005331470401550833
6.726727390390391 0.00541930192186899
6.7467474094094095 0.00550854888825469
6.7667674284284285 0.005599231863934875
6.786787447447447 0.005691371616918542
6.806807466466466 0.005784989118215235
6.826827485485485 0.005880105539858912
6.846847504504504 0.0059767422527298355
6.866867523523523 0.006074920824167442
6.886887542542543 0.006174663015366426
6.906907561561562 0.006275990778548428
6.926927580580581 0.00637892625390184
6.9469475995996 0.006483491766281231
6.966967618618619 0.0065897098216591045
6.986987637637638 0.0066976031033211605
7.007007656656657 0.0068071944677971
7.027027675675676 0.006918506940518559
7.047047694694695 0.007031563711195677
7.067067713713714 0.007146388128903428
7.087087732732733 0.007263003696869297
7.107107751751752 0.007381434066953493
7.1271277707707705 0.0075017030338126525
7.1471477897897895 0.007623834528738185
7.167167808808809 0.0077478526131602235
7.187187827827828 0.007873781471808254
7.207207846846847 0.00800164540551928
7.227227865865866 0.008131468823684276
7.247247884884885 0.008263276236323999
7.267267903903904 0.008397092245785245
7.287287922922923 0.008532941538047787
7.307307941941942 0.008670848873633867
7.327327960960961 0.008810839078110535
7.34734797997998 0.00895293703217627
7.367367998998999 0.00909716766132314
7.387388018018018 0.00924355592506545
7.407408037037037 0.009392126805726802
7.427428056056057 0.00954290529677677
7.447448075075076 0.009695916390709224
7.4674680940940945 0.009851185066454224
7.4874881131131135 0.010008736276315777
7.507508132132132 0.010168594932427824
7.527528151151151 0.010330785892721605
7.54754817017017 0.010495333946396915
7.567568189189189 0.01066226379889158
7.587588208208208 0.010831600056342162
7.607608227227227 0.011003367209530766
7.627628246246246 0.011177589617312569
7.647648265265265 0.01135429148951915
7.667668284284284 0.011533496869333526
7.687688303303303 0.01171522961513324
7.707708322322323 0.011899513381798428
7.727728341341342 0.012086371601482328
7.747748360360361 0.01227582746384284
7.76776837937938 0.012467903895733715
7.787788398398399 0.012662623540355439
7.807808417417418 0.012860008735866468
7.8278284364364366 0.013060081493455958
7.8478484554554555 0.013262863474880676
7.8678684744744745 0.013468375969469218
7.887888493493493 0.01367663987059796
7.907908512512512 0.01388767565164402
7.927928531531531 0.014101503341421746
7.94794855055055 0.0143181424991103
7.96796856956957 0.014537612188681019
7.987988588588589 0.014759930952834755
8.008008607607607 0.014985116786460292
8.028028626626625 0.015213187109626523
8.048048645645645 0.015444158740122269
8.068068664664663 0.015678047865559288
8.088088683683683 0.015914870015055094
8.108108702702703 0.01615464003051401
8.12812872172172 0.016397372037526368
8.14814874074074 0.016643079415907158
8.168168759759759 0.016891774769897075
8.188188778778779 0.017143469898051024
8.208208797797797 0.01739817576283974
8.228228816816817 0.017655902459993402
8.248248835835835 0.017916659187616087
8.268268854854854 0.01818045421510335
8.288288873873872 0.01844729485189557
8.308308892892892 0.0187171874161025
8.32832891191191 0.01899013720303548
8.34834893093093 0.019266148453686387
8.36836894994995 0.019545224323192972
8.388388968968968 0.01982736684933344
8.408408987987988 0.020112576921093868
8.428429007007006 0.020400854247354026
8.448449026026026 0.020692197325739334
8.468469045045044 0.020986603411687555
8.488489064064064 0.021284068487781797
8.508509083083082 0.021584587233401075
8.528529102102102 0.021888152994743615
8.54854912112112 0.022194757755277312
8.56856914014014 0.02250439210667499
8.588589159159158 0.0228170452202924
8.608609178178178 0.023132704819248593
8.628629197197196 0.023451357151169576
8.648649216216215 0.023772986961657035
8.668669235235235 0.024097577468545135
8.688689254254253 0.024425110337009094
8.708709273273273 0.024755565655590377
8.728729292292291 0.02508892191320327
8.748749311311311 0.02542515597718918
8.76876933033033 0.025764243072484014
8.788789349349349 0.026106156761965874
8.808809368368367 0.026450868928048384
8.828829387387387 0.026798349755586807
8.848849406406405 0.02714856771616212
8.868869425425425 0.02750148955380923
8.888889444444443 0.027857080272253303
8.908909463463463 0.02821530312371894
8.928929482482483 0.028576119599374433
8.9489495015015 0.02893948942147293
8.96896952052052 0.02930537053725091
8.988989539539538 0.02967371911464151
9.009009558558558 0.030044489539860553
9.029029577577576 0.030417634416918048
9.049049596596596 0.030793104569108918
9.069069615615614 0.031170849042530775
9.089089634634634 0.03155081511167691
9.109109653653652 0.03193294828714677
9.129129672672672 0.032317192325515956
9.14914969169169 0.03270348924140098
9.16916971071071 0.033091779321753965
9.18918972972973 0.03348200114241519
9.209209748748748 0.03387409158695031
9.229229767767768 0.034267985867792755
9.249249786786786 0.03466361754970802
9.269269805805806 0.035060918575592986
9.289289824824824 0.03545981929461648
9.309309843843844 0.03586024849270511
9.329329862862862 0.03626213342537039
9.349349881881881 0.03666539985287119
9.3693699009009 0.0370699720776969
9.38938991991992 0.03747577298435481
9.409409938938937 0.037882724081436434
9.429429957957957 0.03829074554593487
9.449449976976977 0.03869975626977738
9.469469995995995 0.03910967390853386
9.489490015015015 0.03952041493225468
9.509510034034033 0.03993189467838649
9.529530053053053 0.040344027406709476
9.549550072072071 0.04075672635623305
9.56957009109109 0.04116990380398281
9.589590110110109 0.04158347112560488
9.609610129129129 0.04199733885771034
9.629630148148147 0.04241141676187529
9.649650167167167 0.04282561389020963
9.669670186186185 0.04323983865240038
9.689690205205205 0.04365399888413357
9.709710224224223 0.044068001916791645
9.729730243243242 0.04448175464832212
9.749750262262262 0.04489516361516684
9.76977028128128 0.045308135065139886
9.7897903003003 0.0457205750311375
9.809810319319318 0.046132389405560914
9.829830338338338 0.04654348401533099
9.849850357357356 0.0469537646973702
9.869870376376376 0.04736313737442679
9.889890395395394 0.04777150813111303
9.909910414414414 0.04817878329003013
9.929930433433432 0.04858486948784923
9.949950452452452 0.04898967375121984
9.96997047147147 0.049393103572374954
9.98999049049049 0.04979506698430411
10.01001050950951 0.050195472635364696
10.030030528528528 0.05059422986320443
10.050050547547547 0.05099124876786846
10.070070566566566 0.05138644028396604
10.090090585585585 0.05177971625177538
10.110110604604603 0.05217098948716586
10.130130623623623 0.05256017385022143
10.150150642642641 0.052947184312450775
10.170170661661661 0.053331937022474796
10.19019068068068 0.05371434937008409
10.210210699699699 0.05409434004856532
10.230230718718717 0.05447182911519743
10.250250737737737 0.054846738049825754
10.270270756756757 0.05521898981142473
10.290290775775775 0.05558850889256677
10.310310794794795 0.05595522137171948
10.330330813813813 0.05631905496329827
10.350350832832833 0.05667993906540881
10.37037085185185 0.05703780480521751
10.39039087087087 0.0573925850818959
10.410410889889889 0.057744214607089346
10.430430908908908 0.05809262994286801
10.450450927927927 0.05843776953712247
10.470470946946946 0.058779573756374395
10.490490965965964 0.05911798491597681
10.510510984984984 0.059452947307686695
10.530531004004004 0.05978440722459652
10.550551023023022 0.06011231298341953
10.570571042042042 0.06043661494412775
10.59059106106106 0.06075726552694836
10.61061108008008 0.06107421922672983
10.630631099099098 0.06138743262469418
10.650651118118118 0.06169686439759805
10.670671137137136 0.06200247532432914
10.690691156156156 0.06230422828997149
10.710711175175174 0.06260208828737554
10.730731194194194 0.06289602241627643
10.750751213213212 0.06318599988000513
10.770771232232232 0.06347199197984453
10.790791251251251 0.06375397210708347
10.81081127027027 0.06403191573282786
10.83083128928929 0.06430580039563008
10.850851308308307 0.06457560568700108
10.870871327327327 0.06484131323487358
10.890891346346345 0.06510290668508584
10.910911365365365 0.06536037168095966
10.930931384384383 0.06561369584104657
10.950951403403403 0.06586286873511965
10.970971422422421 0.06610788185848902
10.990991441441441 0.06634872860472071
11.011011460460459 0.06658540423683984
11.031031479479479 0.06681790585709989
11.051051498498497 0.06704623237539992
11.071071517517517 0.06727038447643308
11.091091536536537 0.0674903645856485
11.111111555555555 0.06770617683411012
11.131131574574574 0.06791782702233427
11.151151593593593 0.06812532258318821
11.171171612612612 0.06832867254393127
11.19119163163163 0.06852788748747861
11.21121165065065 0.06872297951296734
11.231231669669668 0.06891396219570287
11.251251688688688 0.069100850546563
11.271271707707706 0.06928366097093432
11.291291726726726 0.06946241122725552
11.311311745745744 0.06963712038523884
11.331331764764764 0.06980780878384046
11.351351783783784 0.0699744979890475
11.371371802802802 0.07013721075154804
11.391391821821822 0.07029597096434832
11.41141184084084 0.07045080362039843
11.43143185985986 0.07060173477028639
11.451451878878878 0.07074879148005786
11.471471897897898 0.07089200178921617
11.491491916916916 0.07103139466895525
11.511511935935935 0.07116699998067544
11.531531954954954 0.07129884843483004
11.551551973973973 0.0714269715501476
11.571571992992991 0.0715514016132727
11.591592012012011 0.07167217163886577
11.611612031031031 0.07178931533019979
11.63163205005005 0.0719028670402892
11.651652069069069 0.07201286173358462
11.671672088088087 0.07211933494826368
11.691692107107107 0.07222232275914703
11.711712126126125 0.07232186174126522
11.731732145145145 0.07241798893410112
11.751752164164163 0.07251074180652911
11.771772183183183 0.07260015822247143
11.7917922022022 0.0726862764072888
11.81181222122122 0.07276913491492154
11.831832240240239 0.07284877259579457
11.851852259259259 0.07292522856549839
11.871872278278278 0.07299854217425604
11.891892297297296 0.07306875297718422
11.911912316316316 0.07313590070535567
11.931932335335334 0.07320002523766715
11.951952354354354 0.07326116657351728
11.971972373373372 0.07331936480629542
11.991992392392392 0.07337466009768312
12.01201241141141 0.07342709265276655
12.03203243043043 0.07347670269595848
12.052052449449448 0.07352353044772633
12.072072468468468 0.0735676161021222
12.092092487487486 0.07360899980510903
12.112112506506506 0.07364772163367717
12.132132525525524 0.07368382157574327
12.152152544544544 0.07371733951082385
12.172172563563564 0.07374831519147419
12.192192582582582 0.07377678822548296
12.212212601601601 0.0738027980588118
12.23223262062062 0.07382638395926927
12.25225263963964 0.07384758500090667
12.272272658658657 0.07386644004912436
12.292292677677677 0.0738829877464752
12.312312696696695 0.07389726649915222
12.332332715715715 0.07390931446414706
12.352352734734733 0.07391916953706502
12.372372753753753 0.07392686934058296
12.392392772772771 0.07393245121353517
12.412412791791791 0.0739359522006131
12.43243281081081 0.07393740904266344
12.452452829829829 0.07393745792914858
12.472472848848849 0.07393745780983013
12.492492867867867 0.07393745789225693
12.512512886886887 0.07393745815148084
12.532532905905905 0.07393745850113924
12.552552924924925 0.07393745879342997
12.572572943943943 0.07393745881906852
12.592592962962962 0.07393745830722737
12.61261298198198 0.07393745692545757
12.632633001001 0.07393745542881439
12.652653020020018 0.07393745784197579
12.672673039039038 0.07393745885294134
12.692693058058058 0.07393745788681852
12.712713077077076 0.07393745531079583
12.732733096096096 0.07393745844641386
12.752753115115114 0.0739374583620293
12.772773134134134 0.07393745529890787
12.792793153153152 0.07393745873669887
12.812813172172172 0.07393745718013876
12.83283319119119 0.07393745782282023
12.85285321021021 0.0739374581836934
12.872873229229228 0.07393745714670377
12.892893248248248 0.07393745833037041
12.912913267267266 0.07393745737040078
12.932933286286286 0.0739374578362799
12.952953305305305 0.07393745829242278
12.972973324324323 0.0739374560529897
12.992993343343343 0.07393745884752262
13.013013362362361 0.07393745691621388
13.033033381381381 0.07393745710553698
13.0530534004004 0.0739374588564842
13.07307341941942 0.07393745741633936
13.093093438438437 0.07393745559035214
13.113113457457457 0.07393745825923946
13.133133476476475 0.07393745882699873
13.153153495495495 0.07393745779701781
13.173173514514513 0.07393745562515282
13.193193533533533 0.07393745599968615
13.213213552552551 0.07393745763549447
13.23323357157157 0.07393745848643368
13.25325359059059 0.0739374588165399
13.273273609609609 0.07393745884266625
13.293293628628629 0.07393745873453782
13.313313647647647 0.07393745861479467
13.333333666666666 0.07393745855902295
13.353353685685684 0.07393745859577401
13.373373704704704 0.07393745870657167
13.393393723723722 0.07393745882590755
13.413413742742742 0.07393745884122441
13.43343376176176 0.07393745859288767
13.45345378078078 0.07393745787414496
13.473473799799798 0.07393745643107363
13.493493818818818 0.07393745465211855
13.513513837837838 0.07393745713031674
13.533533856856856 0.07393745861791902
13.553553875875876 0.07393745867601398
13.573573894894894 0.073937456818201
13.593593913913914 0.07393745570438624
13.613613932932932 0.07393745849370673
13.633633951951952 0.07393745842222608
13.65365397097097 0.07393745481729251
13.67367398998999 0.07393745809760713
13.693694009009008 0.07393745843463699
13.713714028028027 0.07393745456098065
13.733734047047045 0.07393745871146307
13.753754066066065 0.07393745689863068
13.773774085085085 0.07393745768361332
13.793794104104103 0.07393745810341733
13.813814123123123 0.07393745673631102
13.833834142142141 0.07393745841381888
13.853854161161161 0.07393745660546468
13.873874180180179 0.07393745822941125
13.893894199199199 0.07393745737836087
13.913914218218217 0.07393745730045535
13.933934237237237 0.0739374584937467
13.953954256256255 0.07393745472766204
13.973974275275275 0.073937458741301
13.993994294294293 0.07393745722870206
14.014014313313313 0.07393745626049472
14.034034332332332 0.07393745883329533
14.05405435135135 0.07393745734748748
14.07407437037037 0.07393745520171227
14.094094389389388 0.07393745838382357
14.114114408408408 0.0739374586449808
14.134134427427426 0.07393745650968261
14.154154446446446 0.07393745507972181
14.174174465465464 0.07393745779730411
14.194194484484484 0.07393745882021852
14.214214503503502 0.07393745853088125
14.234234522522522 0.07393745727680949
14.25425454154154 0.07393745537069683
14.27427456056056 0.07393745441320242
14.294294579579578 0.07393745611572723
14.314314598598598 0.0739374572204341
14.334334617617618 0.0739374578988916
14.354354636636636 0.07393745828802184
14.374374655655656 0.0739374584901303
14.394394674674674 0.07393745857292794
14.414414693693693 0.07393745856954598
14.434434712712712 0.07393745847854309
14.454454731731731 0.07393745826390505
14.47447475075075 0.07393745785503693
14.49449476976977 0.0739374571467478
14.514514788788787 0.07393745599922782
14.534534807807807 0.07393745423801794
14.554554826826825 0.07393745519149168
14.574574845845845 0.0739374571388922
14.594594864864865 0.07393745845872526
14.614614883883883 0.07393745884119436
14.634634902902903 0.07393745794168535
14.65465492192192 0.07393745538069155
14.67467494094094 0.0739374556597052
14.694694959959959 0.07393745831619002
14.714714978978979 0.07393745870181569
14.734734997997997 0.07393745630089094
14.754755017017017 0.07393745568230052
14.774775036036035 0.07393745867041839
14.794795055055054 0.07393745786760102
14.814815074074072 0.07393745409059427
14.834835093093092 0.07393745848233076
14.854855112112112 0.07393745778411012
14.87487513113113 0.07393745509413371
14.89489515015015 0.07393745883514193
14.914915169169168 0.07393745589115486
14.934935188188188 0.07393745775133603
14.954955207207206 0.07393745792948751
14.974975226226226 0.0739374560432219
14.994995245245244 0.07393745862423322
15.015015264264264 0.07393745475578557
15.035035283283282 0.07393745877847253
15.055055302302302 0.07393745446930254
15.07507532132132 0.07393745873023114
15.09509534034034 0.07393745529980011
15.11511535935936 0.0739374583527491
15.135135378378378 0.07393745689915
15.155155397397397 0.0739374570543798
15.175175416416415 0.07393745845479077
15.195195435435435 0.07393745377811882
15.215215454454453 0.07393745868908029
15.235235473473473 0.07393745697798408
15.255255492492491 0.07393745585827766
15.275275511511511 0.07393745884975875
15.29529553053053 0.07393745660586554
15.315315549549549 0.07393745555516733
15.335335568568567 0.0739374587233749
15.355355587587587 0.07393745781043505
15.375375606606605 0.07393745334612276
15.395395625625625 0.07393745728429067
15.415415644644645 0.07393745885297665
15.435435663663663 0.0739374577179356
15.455455682682683 0.07393745430910036
15.4754757017017 0.0739374557810354
15.49549572072072 0.07393745818326562
15.515515739739739 0.07393745885437636
15.535535758758758 0.0739374581252003
15.555555777777776 0.07393745630226474
15.575575796796796 0.07393745366784699
15.595595815815814 0.07393745472705965
15.615615834834834 0.0739374566518094
15.635635853853852 0.07393745785483515
15.655655872872872 0.07393745852000078
15.675675891891892 0.07393745880706665
15.69569591091091 0.0739374588517186
15.71571592992993 0.07393745876559246
15.735735948948948 0.07393745863629432
15.755755967967968 0.07393745852741632
15.775775986986986 0.07393745847854821
15.795796006006006 0.07393745850528452
15.815816025025024 0.07393745859922733
15.835836044044044 0.07393745872798485
15.855856063063062 0.07393745883516543
15.875876082082081 0.07393745884036745
15.8958961011011 0.07393745863916475
15.91591612012012 0.07393745810308765
15.93593613913914 0.07393745707959977
15.955956158158157 0.07393745539207039
15.975976177177177 0.0739374528397425
15.995996196196195 0.07393745506992676
16.016016215215217 0.07393745733233403
16.036036234234235 0.0739374586451343
16.056056253253253 0.0739374587139307
16.076076272272275 0.07393745722004927
16.096096291291293 0.07393745382048117
16.11611631031031 0.07393745554609482
16.13613632932933 0.07393745831636558
16.15615634834835 0.07393745868641804
16.17617636736737 0.0739374562189503
16.196196386386386 0.0739374539380676
16.216216405405408 0.07393745807020824
16.236236424424426 0.07393745859908997
16.256256443443444 0.0739374549924526
16.276276462462462 0.07393745611731599
16.296296481481484 0.07393745885078597
16.316316500500502 0.07393745641053243
16.33633651951952 0.07393745527628662
16.356356538538538 0.07393745883957427
16.37637655755756 0.07393745598800182
16.396396576576578 0.07393745630247169
16.416416595595596 0.07393745873681745
16.436436614614614 0.07393745331111419
16.456456633633636 0.07393745825917826
16.476476652652654 0.07393745701996537
16.49649667167167 0.07393745608588562
16.516516690690693 0.07393745851624373
16.53653670970971 0.07393745343522168
16.55655672872873 0.0739374588552095
16.576576747747747 0.07393745274603444
16.59659676676677 0.07393745878026704
16.616616785785787 0.073937453677311
16.636636804804805 0.07393745872344927
16.656656823823823 0.07393745353229673
16.676676842842845 0.07393745880569923
16.696696861861863 0.07393745226772803
16.71671688088088 0.073937458836949
16.736736899899903 0.07393745386788884
16.75675691891892 0.07393745831599567
16.77677693793794 0.07393745651035316
16.796796956956957 0.07393745643017484
16.81681697597598 0.07393745849403784
16.836836994994997 0.07393745205483092
16.856857014014015 0.07393745854862702
16.876877033033033 0.07393745676458911
16.896897052052054 0.07393745509113347
16.916917071071072 0.07393745885466613
16.93693709009009 0.07393745562634377
16.95695710910911 0.07393745573610092
16.97697712812813 0.0739374588558693
16.996997147147148 0.07393745611748534
17.017017166166166 0.0739374545051482
17.037037185185188 0.07393745859903222
17.057057204204206 0.07393745781715347
17.077077223223224 0.07393745262721182
17.097097242242242 0.07393745667023514
17.117117261261264 0.07393745884484924
17.13713728028028 0.07393745739434454
17.1571572992993 0.07393745272154711
17.177177318318318 0.07393745585777857
17.19719733733734 0.07393745853079446
17.217217356356358 0.07393745856624284
17.237237375375376 0.07393745630265844
17.257257394394394 0.07393745206281092
17.277277413413415 0.07393745527294715
17.297297432432433 0.0739374578735015
17.31731745145145 0.0739374588369375
17.337337470470473 0.07393745842228823
17.35735748948949 0.07393745687298806
17.37737750850851 0.07393745441690801
17.397397527527527 0.0739374513438308
17.41741754654655 0.07393745423705612
17.437437565565567 0.07393745626979328
17.457457584584585 0.07393745760656267
17.477477603603603 0.07393745839641772
17.497497622622625 0.07393745877296634
17.517517641641643 0.07393745885439051
17.53753766066066 0.07393745874346315
17.557557679679682 0.07393745852756314
17.5775776986987 0.07393745827868793
17.59759771771772 0.07393745805346401
17.617617736736737 0.07393745789315505
17.637637755755758 0.07393745782366794
17.657657774774776 0.07393745785555647
17.677677793793794 0.07393745798402297
17.697697812812812 0.07393745818891749
17.717717831831834 0.07393745843473498
17.737737850850852 0.07393745867061007
17.75775786986987 0.07393745883030976
17.777777888888888 0.07393745883222382
17.79779790790791 0.07393745857935292
17.817817926926928 0.07393745795929461
17.837837945945946 0.07393745684422709
17.857857964964968 0.07393745509089061
17.877877983983986 0.07393745254056681
17.897898003003004 0.07393745251654185
17.91791802202202 0.07393745543051214
17.937938041041043 0.07393745757222296
17.95795806006006 0.07393745872351269
17.97797807907908 0.07393745865067725
17.997998098098098 0.0739374571044362
18.01801811711712 0.07393745381989672
18.038038136136137 0.0739374526904684
18.058058155155155 0.07393745670030398
18.078078174174177 0.07393745869437493
18.098098193193195 0.07393745834794278
18.118118212212213 0.07393745532049797
18.13813823123123 0.07393745193064723
18.158158250250253 0.07393745697855288
18.17817826926927 0.07393745885337809
18.19819828828829 0.07393745715429056
18.218218307307307 0.07393745146447518
18.23823832632633 0.07393745636312385
18.258258345345347 0.07393745885174353
18.278278364364365 0.07393745664185979
18.298298383383383 0.07393745166196034
18.318318402402404 0.07393745779788449
18.338338421421422 0.0739374584006282
18.35835844044044 0.07393745294712424
18.378378459459462 0.07393745639301263
18.39839847847848 0.0739374587783388
18.4184184974975 0.07393745409979433
18.438438516516516 0.07393745599078014
18.458458535535538 0.07393745876544666
18.478478554554556 0.07393745334025471
18.498498573573574 0.07393745689981014
18.518518592592592 0.07393745830648697
18.538538611611614 0.07393745031573153
18.558558630630632 0.07393745838406571
18.57857864964965 0.07393745630000875
18.598598668668668 0.07393745509515907
18.61861868768769 0.07393745866197002
18.638638706706708 0.07393745059725895
18.658658725725726 0.07393745856633785
18.678678744744747 0.0739374549042768
18.698698763763765 0.07393745705581649
18.718718782782783 0.07393745721960779
18.7387388018018 0.07393745498402401
18.758758820820823 0.07393745829704196
18.77877883983984 0.07393745301592512
18.79879885885886 0.07393745870158726
18.818818877877877 0.07393745162816838
18.8388388968969 0.07393745880975582
18.858858915915917 0.07393745110932802
18.878878934934935 0.07393745880975486
18.898898953953957 0.0739374515600503
18.918918972972975 0.07393745870158203
18.938938991991993 0.07393745289310459
18.95895901101101 0.07393745829702542
18.978979030030033 0.07393745483333915
18.99899904904905 0.07393745721956817
19.01901906806807 0.07393745691754146
19.039039087087087 0.07393745490419763
19.05905910610611 0.07393745849420333
19.079079125125126 0.07393745059711906
19.099099144144144 0.07393745872319044
19.119119163163163 0.07393745443065233
19.139139182182184 0.07393745657531638
19.159159201201202 0.07393745808726941
19.17917922022022 0.07393745083182082
19.199199239239242 0.07393745857926805
19.21921925825826 0.07393745582812943
19.239239277277278 0.07393745441170467
19.259259296296296 0.07393745885081464
19.279279315315318 0.07393745391084848
19.299299334334336 0.07393745574677131
19.319319353353354 0.0739374587657332
19.339339372372372 0.07393745343602308
19.359359391391394 0.07393745562281881
19.37937941041041 0.0739374588352316
19.39939942942943 0.07393745464096452
19.419419448448448 0.07393745396055024
19.43943946746747 0.07393745870650396
19.459459486486487 0.07393745689995682
19.479479505505505 0.07393744981548757
19.499499524524527 0.07393745716234731
19.519519543543545 0.07393745872357657
19.539539562562563 0.07393745488402281
19.55955958158158 0.07393745211983947
19.579579600600603 0.07393745775707428
19.59959961961962 0.07393745864533914
19.61961963863864 0.07393745513206695
19.639639657657657 0.07393745077781569
19.65965967667668 0.07393745674399724
19.679679695695697 0.07393745884616006
19.699699714714715 0.07393745739470507
19.719719733733736 0.07393745269092945
19.739739752752754 0.07393745252413247
19.759759771771773 0.07393745710417851
19.77977979079079 0.07393745882806158
19.799799809809812 0.07393745796045875
19.81981982882883 0.0739374547570696
19.83983984784785 0.07393744946464385
19.859859866866866 0.07393745398841226
19.879879885885888 0.07393745729939792
19.899899904904906 0.0739374587494643
19.919919923923924 0.07393745854912126
19.939939942942942 0.07393745690002484
19.959959961961964 0.07393745399499924
19.979979980980982 0.07393745001805761
20.0 0.07393745202081962


==> dnn-cv/robustness_example/robustvslip.txt <==
0.0 0
0.001001001001001001 0
0.002002002002002002 0
0.003003003003003003 0
0.004004004004004004 0
0.005005005005005005 0
0.006006006006006006 0
0.007007007007007007 0
0.008008008008008008 0
0.009009009009009009 0
0.01001001001001001 0
0.011011011011011011 0
0.012012012012012012 0
0.013013013013013013 0
0.014014014014014014 0
0.015015015015015015 0
0.016016016016016016 0
0.017017017017017015 0
0.018018018018018018 0
0.01901901901901902 0
0.02002002002002002 0
0.02102102102102102 0
0.022022022022022022 0
0.023023023023023025 0
0.024024024024024024 0
0.025025025025025023 0
0.026026026026026026 0
0.02702702702702703 0
0.028028028028028028 0
0.029029029029029027 0
0.03003003003003003 0
0.031031031031031032 0
0.03203203203203203 0
0.03303303303303303 0
0.03403403403403403 0
0.035035035035035036 0
0.036036036036036036 0
0.037037037037037035 0
0.03803803803803804 0
0.03903903903903904 0
0.04004004004004004 0
0.04104104104104104 0
0.04204204204204204 0
0.043043043043043044 0
0.044044044044044044 0
0.04504504504504504 0
0.04604604604604605 0
0.04704704704704705 0
0.04804804804804805 0
0.04904904904904905 0
0.050050050050050046 0
0.05105105105105105 0
0.05205205205205205 0
0.05305305305305305 0
0.05405405405405406 0
0.055055055055055056 0
0.056056056056056056 0
0.057057057057057055 0
0.058058058058058054 0
0.05905905905905906 0
0.06006006006006006 0
0.06106106106106106 0
0.062062062062062065 0
0.06306306306306306 0
0.06406406406406406 0
0.06506506506506507 0
0.06606606606606606 0
0.06706706706706707 0
0.06806806806806806 0
0.06906906906906907 0
0.07007007007007007 0
0.07107107107107107 0
0.07207207207207207 0
0.07307307307307308 0
0.07407407407407407 0
0.07507507507507508 0
0.07607607607607608 0
0.07707707707707707 0
0.07807807807807808 0
0.07907907907907907 0
0.08008008008008008 0
0.08108108108108109 0
0.08208208208208208 0
0.08308308308308308 0
0.08408408408408408 0
0.08508508508508508 0
0.08608608608608609 0
0.08708708708708708 0
0.08808808808808809 0
0.0890890890890891 0
0.09009009009009009 0
0.09109109109109109 0
0.0920920920920921 0
0.09309309309309309 0
0.0940940940940941 0
0.09509509509509509 0
0.0960960960960961 0
0.0970970970970971 0
0.0980980980980981 0
0.0990990990990991 0
0.10010010010010009 0
0.1011011011011011 0
0.1021021021021021 0
0.1031031031031031 0
0.1041041041041041 0
0.10510510510510511 0
0.1061061061061061 0
0.10710710710710711 0
0.10810810810810811 0
0.1091091091091091 0
0.11011011011011011 0
0.1111111111111111 0
0.11211211211211211 0
0.11311311311311312 0
0.11411411411411411 0
0.11511511511511512 0
0.11611611611611611 0
0.11711711711711711 0
0.11811811811811812 0
0.11911911911911911 0
0.12012012012012012 0
0.12112112112112113 0
0.12212212212212212 0
0.12312312312312312 0
0.12412412412412413 0
0.12512512512512514 0
0.12612612612612611 0
0.12712712712712712 0
0.12812812812812813 0
0.12912912912912913 0
0.13013013013013014 0
0.13113113113113112 0
0.13213213213213212 0
0.13313313313313313 0
0.13413413413413414 0
0.13513513513513514 0
0.13613613613613612 0
0.13713713713713713 0
0.13813813813813813 0
0.13913913913913914 0
0.14014014014014015 0
0.14114114114114115 0
0.14214214214214213 0
0.14314314314314314 0
0.14414414414414414 0
0.14514514514514515 0
0.14614614614614616 0
0.14714714714714713 0
0.14814814814814814 0
0.14914914914914915 0
0.15015015015015015 0
0.15115115115115116 0
0.15215215215215216 0
0.15315315315315314 0
0.15415415415415415 0
0.15515515515515516 0
0.15615615615615616 0
0.15715715715715717 0
0.15815815815815815 0
0.15915915915915915 0
0.16016016016016016 0
0.16116116116116116 0
0.16216216216216217 0
0.16316316316316315 0
0.16416416416416416 0
0.16516516516516516 0
0.16616616616616617 0
0.16716716716716717 0
0.16816816816816815 0
0.16916916916916916 0
0.17017017017017017 0
0.17117117117117117 0
0.17217217217217218 0
0.17317317317317318 0
0.17417417417417416 0
0.17517517517517517 0
0.17617617617617617 0
0.17717717717717718 0
0.1781781781781782 0
0.17917917917917917 0
0.18018018018018017 0
0.18118118118118118 0
0.18218218218218218 0
0.1831831831831832 0
0.1841841841841842 0
0.18518518518518517 0
0.18618618618618618 0
0.1871871871871872 0
0.1881881881881882 0
0.1891891891891892 0
0.19019019019019018 0
0.19119119119119118 0
0.1921921921921922 0
0.1931931931931932 0
0.1941941941941942 0
0.19519519519519518 0
0.1961961961961962 0
0.1971971971971972 0
0.1981981981981982 0
0.1991991991991992 0
0.20020020020020018 0
0.2012012012012012 0
0.2022022022022022 0
0.2032032032032032 0
0.2042042042042042 0
0.20520520520520522 0
0.2062062062062062 0
0.2072072072072072 0
0.2082082082082082 0
0.2092092092092092 0
0.21021021021021022 0
0.2112112112112112 0
0.2122122122122122 0
0.2132132132132132 0
0.21421421421421422 0
0.21521521521521522 0
0.21621621621621623 0
0.2172172172172172 0
0.2182182182182182 0
0.21921921921921922 0
0.22022022022022023 0
0.22122122122122123 0
0.2222222222222222 0
0.22322322322322322 0
0.22422422422422422 0
0.22522522522522523 0
0.22622622622622623 0
0.2272272272272272 0
0.22822822822822822 0
0.22922922922922923 0
0.23023023023023023 0
0.23123123123123124 0
0.23223223223223222 0
0.23323323323323322 0
0.23423423423423423 0
0.23523523523523523 0
0.23623623623623624 0
0.23723723723723725 0
0.23823823823823823 0
0.23923923923923923 0
0.24024024024024024 0
0.24124124124124124 0
0.24224224224224225 0
0.24324324324324323 0
0.24424424424424424 0
0.24524524524524524 0
0.24624624624624625 0
0.24724724724724725 0
0.24824824824824826 0
0.24924924924924924 0
0.2502502502502503 0
0.25125125125125125 0
0.25225225225225223 0
0.25325325325325326 0
0.25425425425425424 0
0.2552552552552553 0
0.25625625625625625 0
0.25725725725725723 0
0.25825825825825827 0
0.25925925925925924 0
0.2602602602602603 0
0.26126126126126126 0
0.26226226226226224 0
0.26326326326326327 0
0.26426426426426425 0
0.2652652652652653 0
0.26626626626626626 0
0.26726726726726724 0
0.2682682682682683 0
0.26926926926926925 0
0.2702702702702703 0
0.27127127127127126 0
0.27227227227227224 0
0.2732732732732733 0
0.27427427427427425 0
0.2752752752752753 0
0.27627627627627627 0
0.2772772772772773 0
0.2782782782782783 0
0.27927927927927926 0
0.2802802802802803 0
0.28128128128128127 0
0.2822822822822823 0
0.2832832832832833 0
0.28428428428428426 0
0.2852852852852853 0
0.2862862862862863 0
0.2872872872872873 0
0.2882882882882883 0
0.28928928928928926 0
0.2902902902902903 0
0.2912912912912913 0
0.2922922922922923 0
0.2932932932932933 0
0.29429429429429427 0
0.2952952952952953 0
0.2962962962962963 0
0.2972972972972973 0
0.2982982982982983 0
0.29929929929929927 0
0.3003003003003003 0
0.3013013013013013 0
0.3023023023023023 0
0.3033033033033033 0
0.30430430430430433 0
0.3053053053053053 0
0.3063063063063063 0
0.3073073073073073 0
0.3083083083083083 0
0.30930930930930933 0
0.3103103103103103 0
0.3113113113113113 0
0.3123123123123123 0
0.3133133133133133 0
0.31431431431431434 0
0.3153153153153153 0
0.3163163163163163 0
0.3173173173173173 0
0.3183183183183183 0
0.31931931931931934 0
0.3203203203203203 0
0.3213213213213213 0
0.32232232232232233 0
0.3233233233233233 0
0.32432432432432434 0
0.3253253253253253 0
0.3263263263263263 0
0.32732732732732733 0
0.3283283283283283 0
0.32932932932932935 0
0.3303303303303303 0
0.3313313313313313 0
0.33233233233233234 0
0.3333333333333333 0
0.33433433433433435 0
0.3353353353353353 0
0.3363363363363363 0
0.33733733733733734 0
0.3383383383383383 0
0.33933933933933935 0
0.34034034034034033 0
0.34134134134134136 0
0.34234234234234234 0
0.3433433433433433 0
0.34434434434434436 0
0.34534534534534533 0
0.34634634634634637 0
0.34734734734734735 0
0.3483483483483483 0
0.34934934934934936 0
0.35035035035035034 0
0.35135135135135137 0
0.35235235235235235 0
0.3533533533533533 0
0.35435435435435436 0
0.35535535535535534 0
0.3563563563563564 0
0.35735735735735735 0
0.35835835835835833 0
0.35935935935935936 0
0.36036036036036034 0
0.3613613613613614 0
0.36236236236236236 0
0.36336336336336333 0
0.36436436436436437 0
0.36536536536536535 0
0.3663663663663664 0
0.36736736736736736 0
0.3683683683683684 0
0.36936936936936937 0
0.37037037037037035 0
0.3713713713713714 0
0.37237237237237236 0
0.3733733733733734 0
0.3743743743743744 0
0.37537537537537535 0
0.3763763763763764 0
0.37737737737737737 0
0.3783783783783784 0
0.3793793793793794 0
0.38038038038038036 0
0.3813813813813814 0
0.38238238238238237 0
0.3833833833833834 0
0.3843843843843844 0
0.38538538538538536 0
0.3863863863863864 0
0.38738738738738737 0
0.3883883883883884 0
0.3893893893893894 0
0.39039039039039036 0
0.3913913913913914 0
0.3923923923923924 0
0.3933933933933934 0
0.3943943943943944 0
0.39539539539539537 0
0.3963963963963964 0
0.3973973973973974 0
0.3983983983983984 0
0.3993993993993994 0
0.40040040040040037 0
0.4014014014014014 0
0.4024024024024024 0
0.4034034034034034 0
0.4044044044044044 0
0.40540540540540543 0
0.4064064064064064 0
0.4074074074074074 0
0.4084084084084084 0
0.4094094094094094 0
0.41041041041041043 0
0.4114114114114114 0
0.4124124124124124 0
0.4134134134134134 0
0.4144144144144144 0
0.41541541541541543 0
0.4164164164164164 0
0.4174174174174174 0
0.4184184184184184 0
0.4194194194194194 0
0.42042042042042044 0
0.4214214214214214 0
0.4224224224224224 0
0.42342342342342343 0
0.4244244244244244 0
0.42542542542542544 0
0.4264264264264264 0
0.4274274274274274 0
0.42842842842842843 0
0.4294294294294294 0
0.43043043043043044 0
0.4314314314314314 0
0.43243243243243246 0
0.43343343343343343 0
0.4344344344344344 0
0.43543543543543545 0
0.4364364364364364 0
0.43743743743743746 0
0.43843843843843844 0
0.4394394394394394 0
0.44044044044044045 0
0.44144144144144143 0
0.44244244244244246 0
0.44344344344344344 0
0.4444444444444444 0
0.44544544544544545 0
0.44644644644644643 0
0.44744744744744747 0
0.44844844844844844 0
0.4494494494494494 0
0.45045045045045046 0
0.45145145145145144 0
0.45245245245245247 0
0.45345345345345345 0
0.4544544544544544 0
0.45545545545545546 0
0.45645645645645644 0
0.4574574574574575 0
0.45845845845845845 0
0.45945945945945943 0
0.46046046046046046 0
0.46146146146146144 0
0.4624624624624625 0
0.46346346346346345 0
0.46446446446446443 0
0.46546546546546547 0
0.46646646646646645 0
0.4674674674674675 0
0.46846846846846846 0
0.4694694694694695 0
0.47047047047047047 0
0.47147147147147145 0
0.4724724724724725 0
0.47347347347347346 0
0.4744744744744745 0
0.4754754754754755 0
0.47647647647647645 0
0.4774774774774775 0
0.47847847847847846 0
0.4794794794794795 0
0.4804804804804805 0
0.48148148148148145 0
0.4824824824824825 0
0.48348348348348347 0
0.4844844844844845 0
0.4854854854854855 0
0.48648648648648646 0
0.4874874874874875 0
0.48848848848848847 0
0.4894894894894895 0
0.4904904904904905 0
0.49149149149149146 0
0.4924924924924925 0
0.4934934934934935 0
0.4944944944944945 0
0.4954954954954955 0
0.4964964964964965 0
0.4974974974974975 0
0.4984984984984985 0
0.4994994994994995 0
0.5005005005005005 1
0.5015015015015015 1
0.5025025025025025 1
0.5035035035035035 1
0.5045045045045045 1
0.5055055055055055 1
0.5065065065065065 1
0.5075075075075075 1
0.5085085085085085 1
0.5095095095095095 1
0.5105105105105106 1
0.5115115115115115 1
0.5125125125125125 1
0.5135135135135135 1
0.5145145145145145 1
0.5155155155155156 1
0.5165165165165165 1
0.5175175175175175 1
0.5185185185185185 1
0.5195195195195195 1
0.5205205205205206 1
0.5215215215215215 1
0.5225225225225225 1
0.5235235235235235 1
0.5245245245245245 1
0.5255255255255256 1
0.5265265265265265 1
0.5275275275275275 1
0.5285285285285285 1
0.5295295295295295 1
0.5305305305305306 1
0.5315315315315315 1
0.5325325325325325 1
0.5335335335335335 1
0.5345345345345345 1
0.5355355355355356 1
0.5365365365365365 1
0.5375375375375375 1
0.5385385385385385 1
0.5395395395395395 1
0.5405405405405406 1
0.5415415415415415 1
0.5425425425425425 1
0.5435435435435435 1
0.5445445445445445 1
0.5455455455455456 1
0.5465465465465466 1
0.5475475475475475 1
0.5485485485485485 1
0.5495495495495496 1
0.5505505505505506 1
0.5515515515515516 1
0.5525525525525525 1
0.5535535535535535 1
0.5545545545545546 1
0.5555555555555556 1
0.5565565565565566 1
0.5575575575575575 1
0.5585585585585585 1
0.5595595595595596 1
0.5605605605605606 1
0.5615615615615616 1
0.5625625625625625 1
0.5635635635635635 1
0.5645645645645646 1
0.5655655655655656 1
0.5665665665665666 1
0.5675675675675675 1
0.5685685685685685 1
0.5695695695695696 1
0.5705705705705706 1
0.5715715715715716 1
0.5725725725725725 1
0.5735735735735735 1
0.5745745745745746 1
0.5755755755755756 1
0.5765765765765766 1
0.5775775775775776 1
0.5785785785785785 1
0.5795795795795796 1
0.5805805805805806 1
0.5815815815815816 1
0.5825825825825826 1
0.5835835835835835 1
0.5845845845845846 1
0.5855855855855856 1
0.5865865865865866 1
0.5875875875875876 1
0.5885885885885885 1
0.5895895895895896 1
0.5905905905905906 1
0.5915915915915916 1
0.5925925925925926 1
0.5935935935935935 1
0.5945945945945946 1
0.5955955955955956 1
0.5965965965965966 1
0.5975975975975976 1
0.5985985985985985 1
0.5995995995995996 1
0.6006006006006006 1
0.6016016016016016 1
0.6026026026026026 1
0.6036036036036035 1
0.6046046046046046 1
0.6056056056056056 1
0.6066066066066066 1
0.6076076076076076 1
0.6086086086086087 1
0.6096096096096096 1
0.6106106106106106 1
0.6116116116116116 1
0.6126126126126126 1
0.6136136136136137 1
0.6146146146146146 1
0.6156156156156156 1
0.6166166166166166 1
0.6176176176176176 1
0.6186186186186187 1
0.6196196196196196 1
0.6206206206206206 1
0.6216216216216216 1
0.6226226226226226 1
0.6236236236236237 1
0.6246246246246246 1
0.6256256256256256 1
0.6266266266266266 1
0.6276276276276276 1
0.6286286286286287 1
0.6296296296296297 1
0.6306306306306306 1
0.6316316316316316 1
0.6326326326326326 1
0.6336336336336337 1
0.6346346346346347 1
0.6356356356356356 1
0.6366366366366366 1
0.6376376376376376 1
0.6386386386386387 1
0.6396396396396397 1
0.6406406406406406 1
0.6416416416416416 1
0.6426426426426426 1
0.6436436436436437 1
0.6446446446446447 1
0.6456456456456456 1
0.6466466466466466 1
0.6476476476476476 1
0.6486486486486487 1
0.6496496496496497 1
0.6506506506506506 1
0.6516516516516516 1
0.6526526526526526 1
0.6536536536536537 1
0.6546546546546547 1
0.6556556556556556 1
0.6566566566566566 1
0.6576576576576576 1
0.6586586586586587 1
0.6596596596596597 1
0.6606606606606606 1
0.6616616616616616 1
0.6626626626626626 1
0.6636636636636637 1
0.6646646646646647 1
0.6656656656656657 1
0.6666666666666666 1
0.6676676676676676 1
0.6686686686686687 1
0.6696696696696697 1
0.6706706706706707 1
0.6716716716716716 1
0.6726726726726726 1
0.6736736736736737 1
0.6746746746746747 1
0.6756756756756757 1
0.6766766766766766 1
0.6776776776776777 1
0.6786786786786787 1
0.6796796796796797 1
0.6806806806806807 1
0.6816816816816816 1
0.6826826826826827 1
0.6836836836836837 1
0.6846846846846847 1
0.6856856856856857 1
0.6866866866866866 1
0.6876876876876877 1
0.6886886886886887 1
0.6896896896896897 1
0.6906906906906907 1
0.6916916916916916 1
0.6926926926926927 1
0.6936936936936937 1
0.6946946946946947 1
0.6956956956956957 1
0.6966966966966966 1
0.6976976976976977 1
0.6986986986986987 1
0.6996996996996997 1
0.7007007007007007 1
0.7017017017017017 1
0.7027027027027027 1
0.7037037037037037 1
0.7047047047047047 1
0.7057057057057057 1
0.7067067067067067 1
0.7077077077077077 1
0.7087087087087087 1
0.7097097097097097 1
0.7107107107107107 1
0.7117117117117117 1
0.7127127127127127 1
0.7137137137137137 1
0.7147147147147147 1
0.7157157157157157 1
0.7167167167167167 1
0.7177177177177178 1
0.7187187187187187 1
0.7197197197197197 1
0.7207207207207207 1
0.7217217217217217 1
0.7227227227227228 1
0.7237237237237237 1
0.7247247247247247 1
0.7257257257257257 1
0.7267267267267267 1
0.7277277277277278 1
0.7287287287287287 1
0.7297297297297297 1
0.7307307307307307 1
0.7317317317317317 1
0.7327327327327328 1
0.7337337337337337 1
0.7347347347347347 1
0.7357357357357357 1
0.7367367367367368 1
0.7377377377377378 1
0.7387387387387387 1
0.7397397397397397 1
0.7407407407407407 1
0.7417417417417418 1
0.7427427427427428 1
0.7437437437437437 1
0.7447447447447447 1
0.7457457457457457 1
0.7467467467467468 1
0.7477477477477478 1
0.7487487487487487 1
0.7497497497497497 1
0.7507507507507507 1
0.7517517517517518 1
0.7527527527527528 1
0.7537537537537538 1
0.7547547547547547 1
0.7557557557557557 1
0.7567567567567568 1
0.7577577577577578 1
0.7587587587587588 1
0.7597597597597597 1
0.7607607607607607 1
0.7617617617617618 1
0.7627627627627628 1
0.7637637637637638 1
0.7647647647647647 1
0.7657657657657657 1
0.7667667667667668 1
0.7677677677677678 1
0.7687687687687688 1
0.7697697697697697 1
0.7707707707707707 1
0.7717717717717718 1
0.7727727727727728 1
0.7737737737737738 1
0.7747747747747747 1
0.7757757757757757 1
0.7767767767767768 1
0.7777777777777778 1
0.7787787787787788 1
0.7797797797797797 1
0.7807807807807807 1
0.7817817817817818 1
0.7827827827827828 1
0.7837837837837838 1
0.7847847847847848 1
0.7857857857857857 1
0.7867867867867868 1
0.7877877877877878 1
0.7887887887887888 1
0.7897897897897898 1
0.7907907907907907 1
0.7917917917917918 1
0.7927927927927928 1
0.7937937937937938 1
0.7947947947947948 1
0.7957957957957957 1
0.7967967967967968 1
0.7977977977977978 1
0.7987987987987988 1
0.7997997997997998 1
0.8008008008008007 1
0.8018018018018018 1
0.8028028028028028 1
0.8038038038038038 1
0.8048048048048048 1
0.8058058058058059 1
0.8068068068068068 1
0.8078078078078078 1
0.8088088088088088 1
0.8098098098098098 1
0.8108108108108109 1
0.8118118118118118 1
0.8128128128128128 1
0.8138138138138138 1
0.8148148148148148 1
0.8158158158158159 1
0.8168168168168168 1
0.8178178178178178 1
0.8188188188188188 1
0.8198198198198198 1
0.8208208208208209 1
0.8218218218218218 1
0.8228228228228228 1
0.8238238238238238 1
0.8248248248248248 1
0.8258258258258259 1
0.8268268268268268 1
0.8278278278278278 1
0.8288288288288288 1
0.8298298298298298 1
0.8308308308308309 1
0.8318318318318318 1
0.8328328328328328 1
0.8338338338338338 1
0.8348348348348348 1
0.8358358358358359 1
0.8368368368368369 1
0.8378378378378378 1
0.8388388388388388 1
0.8398398398398398 1
0.8408408408408409 1
0.8418418418418419 1
0.8428428428428428 1
0.8438438438438438 1
0.8448448448448448 1
0.8458458458458459 1
0.8468468468468469 1
0.8478478478478478 1
0.8488488488488488 1
0.8498498498498498 1
0.8508508508508509 1
0.8518518518518519 1
0.8528528528528528 1
0.8538538538538538 1
0.8548548548548548 1
0.8558558558558559 1
0.8568568568568569 1
0.8578578578578578 1
0.8588588588588588 1
0.8598598598598598 1
0.8608608608608609 1
0.8618618618618619 1
0.8628628628628628 1
0.8638638638638638 1
0.8648648648648649 1
0.8658658658658659 1
0.8668668668668669 1
0.8678678678678678 1
0.8688688688688688 1
0.8698698698698699 1
0.8708708708708709 1
0.8718718718718719 1
0.8728728728728729 1
0.8738738738738738 1
0.8748748748748749 1
0.8758758758758759 1
0.8768768768768769 1
0.8778778778778779 1
0.8788788788788788 1
0.8798798798798799 1
0.8808808808808809 1
0.8818818818818819 1
0.8828828828828829 1
0.8838838838838838 1
0.8848848848848849 1
0.8858858858858859 1
0.8868868868868869 1
0.8878878878878879 1
0.8888888888888888 1
0.8898898898898899 1
0.8908908908908909 1
0.8918918918918919 1
0.8928928928928929 1
0.8938938938938938 1
0.8948948948948949 1
0.8958958958958959 1
0.8968968968968969 1
0.8978978978978979 1
0.8988988988988988 1
0.8998998998998999 1
0.9009009009009009 1
0.9019019019019019 1
0.9029029029029029 1
0.9039039039039038 1
0.9049049049049049 1
0.9059059059059059 1
0.9069069069069069 1
0.9079079079079079 1
0.9089089089089089 1
0.9099099099099099 1
0.9109109109109109 1
0.9119119119119119 1
0.9129129129129129 1
0.9139139139139139 1
0.914914914914915 1
0.9159159159159159 1
0.9169169169169169 1
0.9179179179179179 1
0.9189189189189189 1
0.91991991991992 1
0.9209209209209209 1
0.9219219219219219 1
0.9229229229229229 1
0.9239239239239239 1
0.924924924924925 1
0.9259259259259259 1
0.9269269269269269 1
0.9279279279279279 1
0.9289289289289289 1
0.92992992992993 1
0.9309309309309309 1
0.9319319319319319 1
0.9329329329329329 1
0.933933933933934 1
0.934934934934935 1
0.9359359359359359 1
0.9369369369369369 1
0.9379379379379379 1
0.938938938938939 1
0.93993993993994 1
0.9409409409409409 1
0.9419419419419419 1
0.9429429429429429 1
0.943943943943944 1
0.944944944944945 1
0.9459459459459459 1
0.9469469469469469 1
0.9479479479479479 1
0.948948948948949 1
0.94994994994995 1
0.950950950950951 1
0.9519519519519519 1
0.9529529529529529 1
0.953953953953954 1
0.954954954954955 1
0.955955955955956 1
0.9569569569569569 1
0.9579579579579579 1
0.958958958958959 1
0.95995995995996 1
0.960960960960961 1
0.9619619619619619 1
0.9629629629629629 1
0.963963963963964 1
0.964964964964965 1
0.965965965965966 1
0.9669669669669669 1
0.9679679679679679 1
0.968968968968969 1
0.96996996996997 1
0.970970970970971 1
0.9719719719719719 1
0.9729729729729729 1
0.973973973973974 1
0.974974974974975 1
0.975975975975976 1
0.9769769769769769 1
0.9779779779779779 1
0.978978978978979 1
0.97997997997998 1
0.980980980980981 1
0.9819819819819819 1
0.9829829829829829 1
0.983983983983984 1
0.984984984984985 1
0.985985985985986 1
0.986986986986987 1
0.9879879879879879 1
0.988988988988989 1
0.98998998998999 1
0.990990990990991 1
0.991991991991992 1
0.992992992992993 1
0.993993993993994 1
0.994994994994995 1
0.995995995995996 1
0.996996996996997 1
0.997997997997998 1
0.998998998998999 1
1.0 1


==> dnn-cv/snr_accuracy_cifar10/L2NN.txt <==
40.6874807518005	79.15
34.6668818956375	79.10
31.145057002449	    79.02
26.7080818831444	78.71
20.6874811793804	77.49
17.1656565299273	74.68
14.6668812847823	70.59

==> dnn-cv/snr_accuracy_cifar10/parseval.txt <==
40.6874807518005	89.736
34.6668818956375	89.477
31.145057002449	88.861
26.7080818831444	86.047
20.6874811793804	72.762
17.1656565299273	55.299
14.6668812847823	40.516

==> dnn-cv/snr_accuracy_cifar10/pgd.txt <==
40.6874807518005	87.25
34.6668818956375	87.11
31.145057002449	87.11
26.7080818831444	86.96
20.6874811793804	85.83
17.1656565299273	82.67
14.6668812847823	77.57

==> dnn-cv/snr_accuracy_cifar10/proposed.txt <==
40.6874807518005	86.821
34.6668818956375	86.74
31.145057002449	86.595
26.7080818831444	85.772
20.6874811793804	78.644
17.1656565299273	64.613
14.6668812847823	48.964

==> dnn-cv/snr_accuracy_cifar10/proposed_parseval.txt <==
40.6874807518005	87.294
34.6668818956375	87.215
31.145057002449	87.081
26.7080818831444	86.328
20.6874811793804	80.567
17.1656565299273	68.83
14.6668812847823	54.804

==> dnn-cv/snr_accuracy_cifar10/vanilla.txt <==
40.6874807518005	87.919
34.6668818956375	87.52
31.145057002449	86.696
26.7080818831444	83.572
20.6874811793804	71.032
17.1656565299273	55.713
14.6668812847823	41.879

==> dnn-cv/snr_accuracy_cifar100/parseval.txt <==
40.512674540329	80.17
34.4920746776581	79.62
30.9702491323471	77.19
26.5332738919258	68.16
20.5126739961624	38.4
16.9908477532268	19.91
14.4920748605013	10.92

==> dnn-cv/snr_accuracy_cifar100/proposed.txt <==
40.512674540329	79.04
34.4920746776581	77.04
30.9702491323471	74.38
26.5332738919258	67.05
20.5126739961624	42.82
16.9908477532268	22.13
14.4920748605013	11.72

==> dnn-cv/snr_accuracy_cifar100/proposed_parseval.txt <==
40.512674540329	79.3
34.4920746776581	78.1
30.9702491323471	75.84
26.5332738919258	69.53
20.5126739961624	46.6
16.9908477532268	26.43
14.4920748605013	14.78

==> dnn-cv/snr_accuracy_cifar100/vanilla.txt <==
40.512674540329	78.44
34.4920746776581	76.1
30.9702491323471	72.68
26.5332738919258	62.71
20.5126739961624	32.93
16.9908477532268	16.61
14.4920748605013	10.28


==> dnn-cv/snr_accuracy_imagenet32/parseval.txt <==
39.9174529343605	44.824
36.3956261837769	40.624
33.896852092495	36.31
%25.9380519006538	13.394
%19.9174519843602	2.732


==> dnn-cv/snr_accuracy_imagenet32/proposed.txt <==
39.9174529343605	48.482
36.3956261837769	44.05
33.896852092495	39.356
%25.9380519006538	16.82
%19.9174519843602	4.004


==> dnn-cv/snr_accuracy_imagenet32/proposed_parseval.txt <==
39.9174529343605	40.786
36.3956261837769	36.472
33.896852092495	31.824
%25.9380519006538	11.654
%19.9174519843602	2.562

==> dnn-cv/snr_accuracy_imagenet32/vanilla.txt <==
39.9174529343605	47.668
36.3956261837769	43.25
33.896852092495	38.72
%25.9380519006538	16.318
%19.9174519843602	2.958

==> gsp/embedding/resloss.txt <==
0 0.000009
0.01 0.000012
0.02 0.000021
0.05 0.019691
0.1 0.166261
0.2 0.765385


==> losses/gkd/cifar100/vanilla.txt <==
0.01 31.24

==> losses/gkd/consistency/GKD.txt <==
1 68.58
2 76.15
3 91.36
4 91.27

==> losses/gkd/consistency/RKD-D.txt <==
1 64.96
2 74.92
3 90.13
4 90.35

==> losses/gkd/consistency/baseline.txt <==
1 65.46
2 75.19
3 90.15
4 89.84

==> losses/gkd/fiedler/GKD.txt <==
1 0.7519457397460938
2 0.5409506225585937
3 0.501975830078125


==> losses/gkd/fiedler/RKD-D.txt <==
1 0.7585066528320312
2 0.621430908203125
3 0.5293886108398438


==> losses/gkd/knn/5.txt <==
0 10.025
0.1 9.955
0.2 9.66
0.3 9.75
0.4 9.93
0.5 9.65
0.6 10.005
0.7 10.145
0.8 10.2
0.9 10.215
1.0 10.2

==> losses/gkd/knn/64.txt <==
0.2 14.01
0.3 12.135
0.4 10.87
0.5 10.57
0.6 10.1
0.7 9.88
0.8 9.765
0.9 9.735
1.0 9.905

==> losses/gkd/signal/GKD.txt <==
1 0.6677464375
2 0.48816684375
3 0.37975384375


==> losses/gkd/signal/RKD-D.txt <==
1 0.68893125
2 0.551836
3 0.40038975


==> losses/laplacian/linear_test_10/parseval.txt <==
parseval
0.0 0.9874047473698037
0.01 0.9873830626056457
0.02 0.9873175908605385
0.03 0.9872371067626322
0.04 0.9871484697288657
0.05 0.9870491967018807
0.06 0.9869268181125583
0.07 0.9868064519636963
0.08 0.9866763114300887
0.09 0.9865296806784745
0.1 0.9863561304287499
0.11 0.9861623132478673
0.12 0.985977491669933
0.13 0.9857652151471573
0.14 0.9855339697539772
0.15 0.9853320718949752
0.16 0.9850910854266758
0.17 0.9848514214999822
0.18 0.9845897505656331
0.19 0.9843479788057173
0.2 0.9840161510666687
0.21 0.9836722222015835
0.22 0.9832675516062321
0.23 0.9827630205055089
0.24 0.9821268522788857
0.25 0.9813887806253112
0.26 0.9806350775678465
0.27 0.9797909754993844
0.28 0.9789149136270003
0.29 0.977949537077649
0.3 0.9767604214183054
0.31 0.9752715876024611
0.32 0.9736259697605802
0.33 0.9717252313987961
0.34 0.9694437023911817
0.35 0.9667406675929155
0.36 0.9634566853207576
0.37 0.9596269279769748
0.38 0.9550198705176868
0.39 0.9496413106878139
0.4 0.9435155679320723
0.41 0.9359567656507874
0.42 0.9264328034592418
0.43 0.9141713769992725
0.44 0.8990970711678161
0.45 0.8813985149736041
0.46 0.8590941445265841
0.47 0.8311616693502035
0.48 0.7976912569132127
0.49 0.7578609654031896
0.5 0.7099182173498584
0.51 0.6541901106531529
0.52 0.5931352990546348
0.53 0.5235355719885144
0.54 0.44808016829274566
0.55 0.37237200656230285
0.56 0.3013981310926418
0.57 0.23314770257898684
0.58 0.16977561969219157
0.59 0.10817221040458305
0.6 0.046774052941425136
0.61 -0.012452666780350119
0.62 -0.07466825927758779
0.63 -0.1356750351093581
0.64 -0.19712402163049697
0.65 -0.26017029202349556
0.66 -0.32119209256102277
0.67 -0.3809688488631164
0.68 -0.43699630278928786
0.69 -0.49025753121542415
0.7 -0.5427992212386255
0.71 -0.5947095112661303
0.72 -0.647772875884948
0.73 -0.6978109321789384
0.74 -0.7471398986598984
0.75 -0.790891593806942
0.76 -0.8268735475007037
0.77 -0.8544635172770312
0.78 -0.8766672927897874
0.79 -0.8936146878427811
0.8 -0.9065729206370303
0.81 -0.9167822874384418
0.82 -0.924583270537307
0.83 -0.9307966936618097
0.84 -0.9359837301279528
0.85 -0.9402738777144929
0.86 -0.9439327997122543
0.87 -0.9469627936795983
0.88 -0.949553599431184
0.89 -0.9518431290924498
0.9 -0.9541194468259736
0.91 -0.9560615937888407
0.92 -0.9576285752105059
0.93 -0.9589451769884842
0.94 -0.9600794944838558
0.95 -0.9610248751199192
0.96 -0.9618024462905934
0.97 -0.9625226825844558
0.98 -0.963164643238775
0.99 -0.9637015905610851
1.0 -0.9641698600486152

==> losses/laplacian/linear_test_10/proposed.txt <==

proposed
0.0 0.996122892424566
0.01 0.9958776028795882
0.02 0.995596892996177
0.03 0.9952527836404098
0.04 0.9948836699440576
0.05 0.9944696747885933
0.06 0.9939712745060811
0.07 0.993379176325066
0.08 0.9926669479665827
0.09 0.9918490387697088
0.1 0.9909358940722024
0.11 0.9899272653563559
0.12 0.9887716289726601
0.13 0.9876294849898806
0.14 0.9865125681617883
0.15 0.9854244022393963
0.16 0.9842819378105384
0.17 0.9831143511063379
0.18 0.9820344298442392
0.19 0.9810416325515373
0.2 0.9801258337057392
0.21 0.9792327809290683
0.22 0.9783627332266109
0.23 0.9775518972424061
0.24 0.9765319686834047
0.25 0.9754001844447494
0.26 0.974440700051795
0.27 0.9733624869845237
0.28 0.9719833489286348
0.29 0.9707569905898215
0.3 0.9694975997563718
0.31 0.9680337699137676
0.32 0.9667112350910745
0.33 0.9652390686365685
0.34 0.9637355762706432
0.35 0.9616442636430156
0.36 0.9590226082356027
0.37 0.9556427232149908
0.38 0.9514738519230288
0.39 0.9461897388867595
0.4 0.9394661013704848
0.41 0.9312546518040523
0.42 0.9211920008587906
0.43 0.9084384343240309
0.44 0.891456551396411
0.45 0.8689014669961814
0.46 0.8382511190392078
0.47 0.7961801855958219
0.48 0.7391278217778013
0.49 0.6615106040850087
0.5 0.5612652766535409
0.51 0.4387060926224821
0.52 0.3001245539823849
0.53 0.15890312933937104
0.54 0.022612831123540168
0.55 -0.09872511956613518
0.56 -0.1999033730339198
0.57 -0.2819618601272146
0.58 -0.3500023795281607
0.59 -0.4088414651364025
0.6 -0.45998057239932083
0.61 -0.5065165965552654
0.62 -0.5502596673062085
0.63 -0.5918531729141991
0.64 -0.6328511019570371
0.65 -0.6779164467278472
0.66 -0.7277643684337621
0.67 -0.7798637873266249
0.68 -0.8294594582556085
0.69 -0.8711639515602254
0.7 -0.9025054971957
0.71 -0.9239111925834832
0.72 -0.9382674022057025
0.73 -0.9485321499071592
0.74 -0.9559875689406695
0.75 -0.9620160808826407
0.76 -0.9669533489096649
0.77 -0.9711746682646403
0.78 -0.9747016544952846
0.79 -0.9777281019176909
0.8 -0.9801983850119151
0.81 -0.9824291290047649
0.82 -0.9843037968710215
0.83 -0.9857833687757289
0.84 -0.9870553033177227
0.85 -0.9882118820521221
0.86 -0.9892601640661006
0.87 -0.9901538346997947
0.88 -0.9909224015385799
0.89 -0.9915831788678007
0.9 -0.9921775544449675
0.91 -0.9926796595303532
0.92 -0.9931103049205687
0.93 -0.9935266355071081
0.94 -0.9938974520383199
0.95 -0.9942111037683589
0.96 -0.9944843814500569
0.97 -0.99472274135682
0.98 -0.9949212986737199
0.99 -0.9950889173028701
1.0 -0.9952277280441777

==> losses/laplacian/linear_test_10/vanilla.txt <==
0.0 0.9998983179096038
0.01 0.999895030477244
0.02 0.9998921532285203
0.03 0.9998895051692559
0.04 0.9998862390187689
0.05 0.9998818799160833
0.06 0.9998763516281638
0.07 0.9998703970484488
0.08 0.999863378071485
0.09 0.9998552350909755
0.1 0.9998466450601885
0.11 0.9998377524245103
0.12 0.9998273524084651
0.13 0.9998160293922002
0.14 0.9998036797980043
0.15 0.9997901307327401
0.16 0.9997741163838789
0.17 0.9997567708189044
0.18 0.9997377599499183
0.19 0.9997163836593124
0.2 0.9996915421526001
0.21 0.9996647714654241
0.22 0.9996360720166384
0.23 0.9996046463691582
0.24 0.9995686780136307
0.25 0.9995272022055552
0.26 0.9994818253734227
0.27 0.9994326833155937
0.28 0.9993731885827095
0.29 0.9993033067279231
0.3 0.9992201542640604
0.31 0.9991172795407873
0.32 0.998991217845677
0.33 0.9988412166702046
0.34 0.9986676400254776
0.35 0.9984753411263851
0.36 0.9982516656090246
0.37 0.9979408997213082
0.38 0.9975303153051336
0.39 0.9969732231385109
0.4 0.996230316597028
0.41 0.9952231956615651
0.42 0.9937745271292096
0.43 0.9916827132826418
0.44 0.9886994629116053
0.45 0.9841856387467034
0.46 0.9776211437674226
0.47 0.9674136525751619
0.48 0.9513935814141392
0.49 0.9259007959038676
0.5 0.8879281860128645
0.51 0.832025486634422
0.52 0.7537652103495518
0.53 0.6571816579333418
0.54 0.5429059904059901
0.55 0.4191584584059192
0.56 0.3004442164092011
0.57 0.19524912851043932
0.58 0.10463895478409117
0.59 0.03190239444148215
0.6 -0.02726261902316222
0.61 -0.07508143455541388
0.62 -0.11499191428393005
0.63 -0.1502731995888378
0.64 -0.18264848904373526
0.65 -0.21460646054837368
0.66 -0.2456313609000492
0.67 -0.2754552489433127
0.68 -0.3069894698785408
0.69 -0.34340028838230696
0.7 -0.3887004826639252
0.71 -0.44751190793434886
0.72 -0.5208417171846469
0.73 -0.6051389036284098
0.74 -0.6914250285838472
0.75 -0.7726875128317628
0.76 -0.8393716463039007
0.77 -0.8842886680455125
0.78 -0.9123999414551243
0.79 -0.9296456160645488
0.8 -0.9408491522147822
0.81 -0.9484834531748474
0.82 -0.9539854786200996
0.83 -0.9579788806755285
0.84 -0.961063963829473
0.85 -0.9634803591445854
0.86 -0.9654880964316179
0.87 -0.9673476417570338
0.88 -0.9687256545978373
0.89 -0.9697645054093318
0.9 -0.9708800200947681
0.91 -0.9719290113590606
0.92 -0.9729108353055045
0.93 -0.9737662947118327
0.94 -0.9743731253590899
0.95 -0.9749051472499266
0.96 -0.9754896218927321
0.97 -0.9758760798180152
0.98 -0.9760124822292878
0.99 -0.9760399424263518
1.0 -0.976021182547654

==> losses/laplacian/values/both_alpha.txt <==
0.058333333333333334 0.3396090269088745
0.11666666666666667 0.3722829520702362
0.17500000000000002 0.3960079252719879
0.23333333333333334 0.46483027935028076
0.29166666666666663 0.46483027935028076
0.35000000000000003 0.46483027935028076
0.4083333333333333 0.46483027935028076
0.4666666666666667 0.5078560709953308
0.525 0.56846022605896
0.5833333333333333 0.56846022605896
0.6416666666666666 0.56846022605896
0.7000000000000001 0.6014077663421631
0.7583333333333333 0.6014077663421631
0.8166666666666667 0.6761432886123657
0.875 0.8116563558578491
0.9333333333333333 0.8354617953300476
0.9916666666666667 0.8354617953300476
1.05 0.8354617953300476
1.1083333333333334 0.8354617953300476
1.1666666666666665 0.919476330280304
1.2249999999999999 0.919476330280304
1.2833333333333332 0.919476330280304
1.3416666666666668 0.919476330280304
1.4000000000000001 0.919476330280304
1.4583333333333335 0.919476330280304
1.5166666666666666 0.919476330280304
1.575 0.919476330280304
1.6333333333333333 0.919476330280304
1.6916666666666667 0.919476330280304
1.75 0.919476330280304

==> losses/laplacian/values/ours_alpha.txt <==
0.058333333333333334 0.3460478186607361
0.11666666666666667 0.36792320013046265
0.17500000000000002 0.3788975477218628
0.23333333333333334 0.41434401273727417
0.29166666666666663 0.4155834913253784
0.35000000000000003 0.4155834913253784
0.4083333333333333 0.4155834913253784
0.4666666666666667 0.4387395977973938
0.525 0.6768884062767029
0.5833333333333333 0.6768884062767029
0.6416666666666666 0.6768884062767029
0.7000000000000001 0.6768884062767029
0.7583333333333333 0.6768884062767029
0.8166666666666667 0.8097068071365356
0.875 0.8097068071365356
0.9333333333333333 0.8097068071365356
0.9916666666666667 0.8097068071365356
1.05 0.8097068071365356
1.1083333333333334 0.8097068071365356
1.1666666666666665 0.8097068071365356
1.2249999999999999 0.8097068071365356
1.2833333333333332 0.9253044724464417
1.3416666666666668 0.9253044724464417
1.4000000000000001 0.9253044724464417
1.4583333333333335 0.9253044724464417
1.5166666666666666 0.9253044724464417
1.575 0.9253044724464417
1.6333333333333333 0.9253044724464417
1.6916666666666667 0.9253044724464417
1.75 0.9253044724464417

==> losses/laplacian/values/parseval_alpha.txt <==
0.058333333333333334 0.42807331681251526
0.11666666666666667 0.7540218830108643
0.17500000000000002 0.7651717066764832
0.23333333333333334 0.8915583491325378
0.29166666666666663 0.8915583491325378
0.35000000000000003 1.012379765510559
0.4083333333333333 1.2258586883544922
0.4666666666666667 1.2292511463165283
0.525 1.3465181589126587
0.5833333333333333 1.4920530319213867
0.6416666666666666 1.5416415929794312
0.7000000000000001 1.5416415929794312
0.7583333333333333 1.5416415929794312
0.8166666666666667 1.5416415929794312
0.875 1.5416415929794312
0.9333333333333333 1.5416415929794312
0.9916666666666667 1.5416415929794312
1.05 1.5416415929794312
1.1083333333333334 1.5416415929794312
1.1666666666666665 1.5416415929794312
1.2249999999999999 1.5416415929794312
1.2833333333333332 1.5416415929794312
1.3416666666666668 1.5416415929794312
1.4000000000000001 1.5416415929794312
1.4583333333333335 1.5416415929794312
1.5166666666666666 1.5416415929794312
1.575 1.5416415929794312
1.6333333333333333 1.5416415929794312
1.6916666666666667 1.5416415929794312
1.75 1.5416415929794312

==> losses/laplacian/values/reg.txt <==
1 1989.20357788
2 2170.77968018
3 2880.5306958
4 2618.40656738
5 2067.06664795
6 1935.6125061
7 1875.9561853
8 1770.76143799
9 1871.27130981
10 1807.51922241
11 1827.74312134
12 1818.73308105
13 1767.32443848
14 2041.39544067
15 2017.97968018
16 1870.50933716
17 1846.51035645
18 0

==> losses/laplacian/values/reg_squared.txt <==
1 1509.31140625
2 1659.94670532
3 2455.15370239
4 2902.69644409
5 2374.71061768
6 2154.79614746
7 2622.44168091
8 2587.54682495
9 2578.52411377
10 2215.82597046
11 2138.49585693
12 2026.87431396
13 1648.20623535
14 1450.27753174
15 1193.95940063
16 935.141619263
17 873.795758057
18 0

==> losses/laplacian/values/squared.txt <==
1 1097.85743652
2 1104.48822876
3 1109.48672852
4 1113.40631836
5 1111.4042749
6 1115.57348145
7 1118.38555298
8 1118.39910767
9 1115.08987305
10 1117.72879883
11 1118.00513062
12 1116.08668457
13 1116.56601563
14 1118.70822754
15 1115.79571899
16 1086.51061951
17 1062.96075378
18 0

==> losses/laplacian/values/squared_squared.txt <==
1 941.17498291
2 953.80388855
3 1157.45797607
4 1222.23647339
5 1593.57960327
6 1981.80098633
7 2010.06926147
8 1784.26484253
9 2038.31772461
10 2044.89756836
11 1791.37938354
12 1343.30733948
13 1809.10653687
14 1423.80906372
15 929.414690552
16 567.031965332
17 493.195306091
18 0

==> losses/laplacian/values/vanilla.txt <==
1 6598.71873047
2 5007.79549805
3 5566.80469727
4 4816.39785156
5 2990.84373535
6 2314.8055127
7 3050.12398193
8 2289.49567139
9 2302.2589209
10 1461.27865845
11 1756.75715698
12 1664.52655884
13 1362.52029053
14 1441.89348755
15 1759.68922607
16 2212.17081543
17 2436.16577393
18 0

==> losses/laplacian/values/vanilla_alpha.txt <==
0.058333333333333334 0.2447914332151413
0.11666666666666667 0.2719246745109558
0.17500000000000002 0.365652859210968
0.23333333333333334 0.5334979891777039
0.29166666666666663 0.7683303952217102
0.35000000000000003 1.1212849617004395
0.4083333333333333 2.266448974609375
0.4666666666666667 2.266448974609375
0.525 2.4235782623291016
0.5833333333333333 2.4235782623291016
0.6416666666666666 2.4235782623291016
0.7000000000000001 2.4235782623291016
0.7583333333333333 2.4235782623291016
0.8166666666666667 2.4235782623291016
0.875 2.4235782623291016
0.9333333333333333 2.4235782623291016
0.9916666666666667 2.4235782623291016
1.05 2.4235782623291016
1.1083333333333334 2.4235782623291016
1.1666666666666665 2.4235782623291016
1.2249999999999999 2.4235782623291016
1.2833333333333332 2.4235782623291016
1.3416666666666668 2.4235782623291016
1.4000000000000001 2.4235782623291016
1.4583333333333335 2.4235782623291016
1.5166666666666666 2.4235782623291016
1.575 2.4235782623291016
1.6333333333333333 2.4235782623291016
1.6916666666666667 2.4235782623291016
1.75 2.4235782623291016


==> losses/laplacian/values/vanilla_squared.txt <==
1 5824.57379883
2 4562.4767749
3 5071.63620605
4 4578.72255371
5 3237.74311768
6 2523.94973267
7 3300.77448486
8 2427.96897705
9 2756.65120483
10 2515.9799646
11 2509.41050659
12 2044.38200439
13 1921.40279907
14 1727.98724976
15 1444.36013428
16 1257.58856079
17 1292.14410767
18 0

==> losses/smoothness_loss/cifar_10/testsetXalpha.txt <==
0.1	94.29
0.2	94.16
0.3	94.37
0.4	94.55
0.5	94.53
1	94.23
2	94.62
3	93.84
4	93.28
5	91.45
6	87.32
7	73.96
8	54.52
9	39.37
10	30.97
20	25.1

==> losses/smoothness_loss/cifar_10/testsetXd.txt <==
1	15.02
2	27.19
3	88.82
4	93.57
5	94.52
10	94.14
20	94.43
30	94.06
40	94.36
50	94.22
100	94.39
200	94.4
400	94.47

==> losses/smoothness_loss/cifar_10/testsetXk.txt <==
1	43.97
2	69.92
5	89.45
10	91.69
20	92.3
30	92.8
40	92.27
50	92.76
60	94.02
70	94.25
80	94.01
90	94.43
95	94.37
99	94.39
100	94.14

==> losses/smoothness_loss/cifar_100/testsetXalpha.txt <==
0.01	70.52
0.02	70.96
0.05	71.18
0.1	70.67
0.2	70.72
0.3	68.23
0.4	62.39
0.5	57.98
1	8.55
2	3.04
5	3.66

==> losses/smoothness_loss/cifar_100/testsetXd.txt <==
2 3.17	
5 60.46	
10 71.04	
25 71.94	
50 70.49	
100 70.33	
200 70.24	
400 69.15	


==> losses/smoothness_loss/cifar_100/testsetXk.txt <==
5 2.62	
10 2.42	
20 2.94	
30 2.21	
50 2.8		
80 2.42	
90 4.59	
95 5.33	
100 70.33	


==> losses/smoothness_loss/svhn/testsetXalpha.txt <==
0.01	95.35
0.1	95.78
0.5	95.9
1	96.02
2	95.97
5	94.3
10  18.53
20  16.43

==> losses/smoothness_loss/svhn/testsetXd.txt <==
1	11.7
2	19.59
5	95.8
10	96.02
20	96
30	95.94
40	96.16


==> losses/smoothness_loss/svhn/testsetXk.txt <==
1	85.53
2	91.61
5	94.23
10	94.73
50	95.39
80	95.52
100	96.16

==> regularizers/gkd/cifar100/vanilla.txt <==
0.01 31.24

==> regularizers/gkd/consistency/GKD.txt <==
1 68.58
2 76.15
3 91.36
4 91.27

==> regularizers/gkd/consistency/RKD-D.txt <==
1 64.96
2 74.92
3 90.13
4 90.35

==> regularizers/gkd/consistency/baseline.txt <==
1 65.46
2 75.19
3 90.15
4 89.84

==> regularizers/gkd/fiedler/GKD.txt <==
1 0.7519457397460938
2 0.5409506225585937
3 0.501975830078125


==> regularizers/gkd/fiedler/RKD-D.txt <==
1 0.7585066528320312
2 0.621430908203125
3 0.5293886108398438


==> regularizers/gkd/knn/5.txt <==
0 10.025
0.1 9.955
0.2 9.66
0.3 9.75
0.4 9.93
0.5 9.65
0.6 10.005
0.7 10.145
0.8 10.2
0.9 10.215
1.0 10.2

==> regularizers/gkd/knn/64.txt <==
0.2 14.01
0.3 12.135
0.4 10.87
0.5 10.57
0.6 10.1
0.7 9.88
0.8 9.765
0.9 9.735
1.0 9.905

==> regularizers/gkd/signal/GKD.txt <==
1 0.6677464375
2 0.48816684375
3 0.37975384375


==> regularizers/gkd/signal/RKD-D.txt <==
1 0.68893125
2 0.551836
3 0.40038975


==> regularizers/laplacian/linear_test_10/parseval.txt <==
parseval
0.0 0.9874047473698037
0.01 0.9873830626056457
0.02 0.9873175908605385
0.03 0.9872371067626322
0.04 0.9871484697288657
0.05 0.9870491967018807
0.06 0.9869268181125583
0.07 0.9868064519636963
0.08 0.9866763114300887
0.09 0.9865296806784745
0.1 0.9863561304287499
0.11 0.9861623132478673
0.12 0.985977491669933
0.13 0.9857652151471573
0.14 0.9855339697539772
0.15 0.9853320718949752
0.16 0.9850910854266758
0.17 0.9848514214999822
0.18 0.9845897505656331
0.19 0.9843479788057173
0.2 0.9840161510666687
0.21 0.9836722222015835
0.22 0.9832675516062321
0.23 0.9827630205055089
0.24 0.9821268522788857
0.25 0.9813887806253112
0.26 0.9806350775678465
0.27 0.9797909754993844
0.28 0.9789149136270003
0.29 0.977949537077649
0.3 0.9767604214183054
0.31 0.9752715876024611
0.32 0.9736259697605802
0.33 0.9717252313987961
0.34 0.9694437023911817
0.35 0.9667406675929155
0.36 0.9634566853207576
0.37 0.9596269279769748
0.38 0.9550198705176868
0.39 0.9496413106878139
0.4 0.9435155679320723
0.41 0.9359567656507874
0.42 0.9264328034592418
0.43 0.9141713769992725
0.44 0.8990970711678161
0.45 0.8813985149736041
0.46 0.8590941445265841
0.47 0.8311616693502035
0.48 0.7976912569132127
0.49 0.7578609654031896
0.5 0.7099182173498584
0.51 0.6541901106531529
0.52 0.5931352990546348
0.53 0.5235355719885144
0.54 0.44808016829274566
0.55 0.37237200656230285
0.56 0.3013981310926418
0.57 0.23314770257898684
0.58 0.16977561969219157
0.59 0.10817221040458305
0.6 0.046774052941425136
0.61 -0.012452666780350119
0.62 -0.07466825927758779
0.63 -0.1356750351093581
0.64 -0.19712402163049697
0.65 -0.26017029202349556
0.66 -0.32119209256102277
0.67 -0.3809688488631164
0.68 -0.43699630278928786
0.69 -0.49025753121542415
0.7 -0.5427992212386255
0.71 -0.5947095112661303
0.72 -0.647772875884948
0.73 -0.6978109321789384
0.74 -0.7471398986598984
0.75 -0.790891593806942
0.76 -0.8268735475007037
0.77 -0.8544635172770312
0.78 -0.8766672927897874
0.79 -0.8936146878427811
0.8 -0.9065729206370303
0.81 -0.9167822874384418
0.82 -0.924583270537307
0.83 -0.9307966936618097
0.84 -0.9359837301279528
0.85 -0.9402738777144929
0.86 -0.9439327997122543
0.87 -0.9469627936795983
0.88 -0.949553599431184
0.89 -0.9518431290924498
0.9 -0.9541194468259736
0.91 -0.9560615937888407
0.92 -0.9576285752105059
0.93 -0.9589451769884842
0.94 -0.9600794944838558
0.95 -0.9610248751199192
0.96 -0.9618024462905934
0.97 -0.9625226825844558
0.98 -0.963164643238775
0.99 -0.9637015905610851
1.0 -0.9641698600486152

==> regularizers/laplacian/linear_test_10/proposed.txt <==

proposed
0.0 0.996122892424566
0.01 0.9958776028795882
0.02 0.995596892996177
0.03 0.9952527836404098
0.04 0.9948836699440576
0.05 0.9944696747885933
0.06 0.9939712745060811
0.07 0.993379176325066
0.08 0.9926669479665827
0.09 0.9918490387697088
0.1 0.9909358940722024
0.11 0.9899272653563559
0.12 0.9887716289726601
0.13 0.9876294849898806
0.14 0.9865125681617883
0.15 0.9854244022393963
0.16 0.9842819378105384
0.17 0.9831143511063379
0.18 0.9820344298442392
0.19 0.9810416325515373
0.2 0.9801258337057392
0.21 0.9792327809290683
0.22 0.9783627332266109
0.23 0.9775518972424061
0.24 0.9765319686834047
0.25 0.9754001844447494
0.26 0.974440700051795
0.27 0.9733624869845237
0.28 0.9719833489286348
0.29 0.9707569905898215
0.3 0.9694975997563718
0.31 0.9680337699137676
0.32 0.9667112350910745
0.33 0.9652390686365685
0.34 0.9637355762706432
0.35 0.9616442636430156
0.36 0.9590226082356027
0.37 0.9556427232149908
0.38 0.9514738519230288
0.39 0.9461897388867595
0.4 0.9394661013704848
0.41 0.9312546518040523
0.42 0.9211920008587906
0.43 0.9084384343240309
0.44 0.891456551396411
0.45 0.8689014669961814
0.46 0.8382511190392078
0.47 0.7961801855958219
0.48 0.7391278217778013
0.49 0.6615106040850087
0.5 0.5612652766535409
0.51 0.4387060926224821
0.52 0.3001245539823849
0.53 0.15890312933937104
0.54 0.022612831123540168
0.55 -0.09872511956613518
0.56 -0.1999033730339198
0.57 -0.2819618601272146
0.58 -0.3500023795281607
0.59 -0.4088414651364025
0.6 -0.45998057239932083
0.61 -0.5065165965552654
0.62 -0.5502596673062085
0.63 -0.5918531729141991
0.64 -0.6328511019570371
0.65 -0.6779164467278472
0.66 -0.7277643684337621
0.67 -0.7798637873266249
0.68 -0.8294594582556085
0.69 -0.8711639515602254
0.7 -0.9025054971957
0.71 -0.9239111925834832
0.72 -0.9382674022057025
0.73 -0.9485321499071592
0.74 -0.9559875689406695
0.75 -0.9620160808826407
0.76 -0.9669533489096649
0.77 -0.9711746682646403
0.78 -0.9747016544952846
0.79 -0.9777281019176909
0.8 -0.9801983850119151
0.81 -0.9824291290047649
0.82 -0.9843037968710215
0.83 -0.9857833687757289
0.84 -0.9870553033177227
0.85 -0.9882118820521221
0.86 -0.9892601640661006
0.87 -0.9901538346997947
0.88 -0.9909224015385799
0.89 -0.9915831788678007
0.9 -0.9921775544449675
0.91 -0.9926796595303532
0.92 -0.9931103049205687
0.93 -0.9935266355071081
0.94 -0.9938974520383199
0.95 -0.9942111037683589
0.96 -0.9944843814500569
0.97 -0.99472274135682
0.98 -0.9949212986737199
0.99 -0.9950889173028701
1.0 -0.9952277280441777

==> regularizers/laplacian/linear_test_10/vanilla.txt <==
0.0 0.9998983179096038
0.01 0.999895030477244
0.02 0.9998921532285203
0.03 0.9998895051692559
0.04 0.9998862390187689
0.05 0.9998818799160833
0.06 0.9998763516281638
0.07 0.9998703970484488
0.08 0.999863378071485
0.09 0.9998552350909755
0.1 0.9998466450601885
0.11 0.9998377524245103
0.12 0.9998273524084651
0.13 0.9998160293922002
0.14 0.9998036797980043
0.15 0.9997901307327401
0.16 0.9997741163838789
0.17 0.9997567708189044
0.18 0.9997377599499183
0.19 0.9997163836593124
0.2 0.9996915421526001
0.21 0.9996647714654241
0.22 0.9996360720166384
0.23 0.9996046463691582
0.24 0.9995686780136307
0.25 0.9995272022055552
0.26 0.9994818253734227
0.27 0.9994326833155937
0.28 0.9993731885827095
0.29 0.9993033067279231
0.3 0.9992201542640604
0.31 0.9991172795407873
0.32 0.998991217845677
0.33 0.9988412166702046
0.34 0.9986676400254776
0.35 0.9984753411263851
0.36 0.9982516656090246
0.37 0.9979408997213082
0.38 0.9975303153051336
0.39 0.9969732231385109
0.4 0.996230316597028
0.41 0.9952231956615651
0.42 0.9937745271292096
0.43 0.9916827132826418
0.44 0.9886994629116053
0.45 0.9841856387467034
0.46 0.9776211437674226
0.47 0.9674136525751619
0.48 0.9513935814141392
0.49 0.9259007959038676
0.5 0.8879281860128645
0.51 0.832025486634422
0.52 0.7537652103495518
0.53 0.6571816579333418
0.54 0.5429059904059901
0.55 0.4191584584059192
0.56 0.3004442164092011
0.57 0.19524912851043932
0.58 0.10463895478409117
0.59 0.03190239444148215
0.6 -0.02726261902316222
0.61 -0.07508143455541388
0.62 -0.11499191428393005
0.63 -0.1502731995888378
0.64 -0.18264848904373526
0.65 -0.21460646054837368
0.66 -0.2456313609000492
0.67 -0.2754552489433127
0.68 -0.3069894698785408
0.69 -0.34340028838230696
0.7 -0.3887004826639252
0.71 -0.44751190793434886
0.72 -0.5208417171846469
0.73 -0.6051389036284098
0.74 -0.6914250285838472
0.75 -0.7726875128317628
0.76 -0.8393716463039007
0.77 -0.8842886680455125
0.78 -0.9123999414551243
0.79 -0.9296456160645488
0.8 -0.9408491522147822
0.81 -0.9484834531748474
0.82 -0.9539854786200996
0.83 -0.9579788806755285
0.84 -0.961063963829473
0.85 -0.9634803591445854
0.86 -0.9654880964316179
0.87 -0.9673476417570338
0.88 -0.9687256545978373
0.89 -0.9697645054093318
0.9 -0.9708800200947681
0.91 -0.9719290113590606
0.92 -0.9729108353055045
0.93 -0.9737662947118327
0.94 -0.9743731253590899
0.95 -0.9749051472499266
0.96 -0.9754896218927321
0.97 -0.9758760798180152
0.98 -0.9760124822292878
0.99 -0.9760399424263518
1.0 -0.976021182547654

==> regularizers/laplacian/values/both_alpha.txt <==
0.058333333333333334 0.3396090269088745
0.11666666666666667 0.3722829520702362
0.17500000000000002 0.3960079252719879
0.23333333333333334 0.46483027935028076
0.29166666666666663 0.46483027935028076
0.35000000000000003 0.46483027935028076
0.4083333333333333 0.46483027935028076
0.4666666666666667 0.5078560709953308
0.525 0.56846022605896
0.5833333333333333 0.56846022605896
0.6416666666666666 0.56846022605896
0.7000000000000001 0.6014077663421631
0.7583333333333333 0.6014077663421631
0.8166666666666667 0.6761432886123657
0.875 0.8116563558578491
0.9333333333333333 0.8354617953300476
0.9916666666666667 0.8354617953300476
1.05 0.8354617953300476
1.1083333333333334 0.8354617953300476
1.1666666666666665 0.919476330280304
1.2249999999999999 0.919476330280304
1.2833333333333332 0.919476330280304
1.3416666666666668 0.919476330280304
1.4000000000000001 0.919476330280304
1.4583333333333335 0.919476330280304
1.5166666666666666 0.919476330280304
1.575 0.919476330280304
1.6333333333333333 0.919476330280304
1.6916666666666667 0.919476330280304
1.75 0.919476330280304

==> regularizers/laplacian/values/ours_alpha.txt <==
0.058333333333333334 0.3460478186607361
0.11666666666666667 0.36792320013046265
0.17500000000000002 0.3788975477218628
0.23333333333333334 0.41434401273727417
0.29166666666666663 0.4155834913253784
0.35000000000000003 0.4155834913253784
0.4083333333333333 0.4155834913253784
0.4666666666666667 0.4387395977973938
0.525 0.6768884062767029
0.5833333333333333 0.6768884062767029
0.6416666666666666 0.6768884062767029
0.7000000000000001 0.6768884062767029
0.7583333333333333 0.6768884062767029
0.8166666666666667 0.8097068071365356
0.875 0.8097068071365356
0.9333333333333333 0.8097068071365356
0.9916666666666667 0.8097068071365356
1.05 0.8097068071365356
1.1083333333333334 0.8097068071365356
1.1666666666666665 0.8097068071365356
1.2249999999999999 0.8097068071365356
1.2833333333333332 0.9253044724464417
1.3416666666666668 0.9253044724464417
1.4000000000000001 0.9253044724464417
1.4583333333333335 0.9253044724464417
1.5166666666666666 0.9253044724464417
1.575 0.9253044724464417
1.6333333333333333 0.9253044724464417
1.6916666666666667 0.9253044724464417
1.75 0.9253044724464417

==> regularizers/laplacian/values/parseval_alpha.txt <==
0.058333333333333334 0.42807331681251526
0.11666666666666667 0.7540218830108643
0.17500000000000002 0.7651717066764832
0.23333333333333334 0.8915583491325378
0.29166666666666663 0.8915583491325378
0.35000000000000003 1.012379765510559
0.4083333333333333 1.2258586883544922
0.4666666666666667 1.2292511463165283
0.525 1.3465181589126587
0.5833333333333333 1.4920530319213867
0.6416666666666666 1.5416415929794312
0.7000000000000001 1.5416415929794312
0.7583333333333333 1.5416415929794312
0.8166666666666667 1.5416415929794312
0.875 1.5416415929794312
0.9333333333333333 1.5416415929794312
0.9916666666666667 1.5416415929794312
1.05 1.5416415929794312
1.1083333333333334 1.5416415929794312
1.1666666666666665 1.5416415929794312
1.2249999999999999 1.5416415929794312
1.2833333333333332 1.5416415929794312
1.3416666666666668 1.5416415929794312
1.4000000000000001 1.5416415929794312
1.4583333333333335 1.5416415929794312
1.5166666666666666 1.5416415929794312
1.575 1.5416415929794312
1.6333333333333333 1.5416415929794312
1.6916666666666667 1.5416415929794312
1.75 1.5416415929794312

==> regularizers/laplacian/values/reg.txt <==
1 1989.20357788
2 2170.77968018
3 2880.5306958
4 2618.40656738
5 2067.06664795
6 1935.6125061
7 1875.9561853
8 1770.76143799
9 1871.27130981
10 1807.51922241
11 1827.74312134
12 1818.73308105
13 1767.32443848
14 2041.39544067
15 2017.97968018
16 1870.50933716
17 1846.51035645
18 0

==> regularizers/laplacian/values/reg_squared.txt <==
1 1509.31140625
2 1659.94670532
3 2455.15370239
4 2902.69644409
5 2374.71061768
6 2154.79614746
7 2622.44168091
8 2587.54682495
9 2578.52411377
10 2215.82597046
11 2138.49585693
12 2026.87431396
13 1648.20623535
14 1450.27753174
15 1193.95940063
16 935.141619263
17 873.795758057
18 0

==> regularizers/laplacian/values/squared.txt <==
1 1097.85743652
2 1104.48822876
3 1109.48672852
4 1113.40631836
5 1111.4042749
6 1115.57348145
7 1118.38555298
8 1118.39910767
9 1115.08987305
10 1117.72879883
11 1118.00513062
12 1116.08668457
13 1116.56601563
14 1118.70822754
15 1115.79571899
16 1086.51061951
17 1062.96075378
18 0

==> regularizers/laplacian/values/squared_squared.txt <==
1 941.17498291
2 953.80388855
3 1157.45797607
4 1222.23647339
5 1593.57960327
6 1981.80098633
7 2010.06926147
8 1784.26484253
9 2038.31772461
10 2044.89756836
11 1791.37938354
12 1343.30733948
13 1809.10653687
14 1423.80906372
15 929.414690552
16 567.031965332
17 493.195306091
18 0

==> regularizers/laplacian/values/vanilla.txt <==
1 6598.71873047
2 5007.79549805
3 5566.80469727
4 4816.39785156
5 2990.84373535
6 2314.8055127
7 3050.12398193
8 2289.49567139
9 2302.2589209
10 1461.27865845
11 1756.75715698
12 1664.52655884
13 1362.52029053
14 1441.89348755
15 1759.68922607
16 2212.17081543
17 2436.16577393
18 0

==> regularizers/laplacian/values/vanilla_alpha.txt <==
0.058333333333333334 0.2447914332151413
0.11666666666666667 0.2719246745109558
0.17500000000000002 0.365652859210968
0.23333333333333334 0.5334979891777039
0.29166666666666663 0.7683303952217102
0.35000000000000003 1.1212849617004395
0.4083333333333333 2.266448974609375
0.4666666666666667 2.266448974609375
0.525 2.4235782623291016
0.5833333333333333 2.4235782623291016
0.6416666666666666 2.4235782623291016
0.7000000000000001 2.4235782623291016
0.7583333333333333 2.4235782623291016
0.8166666666666667 2.4235782623291016
0.875 2.4235782623291016
0.9333333333333333 2.4235782623291016
0.9916666666666667 2.4235782623291016
1.05 2.4235782623291016
1.1083333333333334 2.4235782623291016
1.1666666666666665 2.4235782623291016
1.2249999999999999 2.4235782623291016
1.2833333333333332 2.4235782623291016
1.3416666666666668 2.4235782623291016
1.4000000000000001 2.4235782623291016
1.4583333333333335 2.4235782623291016
1.5166666666666666 2.4235782623291016
1.575 2.4235782623291016
1.6333333333333333 2.4235782623291016
1.6916666666666667 2.4235782623291016
1.75 2.4235782623291016


==> regularizers/laplacian/values/vanilla_squared.txt <==
1 5824.57379883
2 4562.4767749
3 5071.63620605
4 4578.72255371
5 3237.74311768
6 2523.94973267
7 3300.77448486
8 2427.96897705
9 2756.65120483
10 2515.9799646
11 2509.41050659
12 2044.38200439
13 1921.40279907
14 1727.98724976
15 1444.36013428
16 1257.58856079
17 1292.14410767
18 0

==> regularizers/smoothness_loss/cifar_10/testsetXalpha.txt <==
0.1	94.29
0.2	94.16
0.3	94.37
0.4	94.55
0.5	94.53
1	94.23
2	94.62
3	93.84
4	93.28
5	91.45
6	87.32
7	73.96
8	54.52
9	39.37
10	30.97
20	25.1

==> regularizers/smoothness_loss/cifar_10/testsetXd.txt <==
1	15.02
2	27.19
3	88.82
4	93.57
5	94.52
10	94.14
20	94.43
30	94.06
40	94.36
50	94.22
100	94.39
200	94.4
400	94.47

==> regularizers/smoothness_loss/cifar_10/testsetXk.txt <==
1	43.97
2	69.92
5	89.45
10	91.69
20	92.3
30	92.8
40	92.27
50	92.76
60	94.02
70	94.25
80	94.01
90	94.43
95	94.37
99	94.39
100	94.14

==> regularizers/smoothness_loss/cifar_100/testsetXalpha.txt <==
0.01	70.52
0.02	70.96
0.05	71.18
0.1	70.67
0.2	70.72
0.3	68.23
0.4	62.39
0.5	57.98
1	8.55
2	3.04
5	3.66

==> regularizers/smoothness_loss/cifar_100/testsetXd.txt <==
2 3.17	
5 60.46	
10 71.04	
25 71.94	
50 70.49	
100 70.33	
200 70.24	
400 69.15	


==> regularizers/smoothness_loss/cifar_100/testsetXk.txt <==
5 2.62	
10 2.42	
20 2.94	
30 2.21	
50 2.8		
80 2.42	
90 4.59	
95 5.33	
100 70.33	


==> regularizers/smoothness_loss/svhn/testsetXalpha.txt <==
0.01	95.35
0.1	95.78
0.5	95.9
1	96.02
2	95.97
5	94.3
10  18.53
20  16.43

==> regularizers/smoothness_loss/svhn/testsetXd.txt <==
1	11.7
2	19.59
5	95.8
10	96.02
20	96
30	95.94
40	96.16


==> regularizers/smoothness_loss/svhn/testsetXk.txt <==
1	85.53
2	91.61
5	94.23
10	94.73
50	95.39
80	95.52
100	96.16

==> visualize/gkd/cifar100/vanilla.txt <==
0.01 31.24

==> visualize/gkd/consistency/GKD.txt <==
1 68.58
2 76.15
3 91.36
4 91.27

==> visualize/gkd/consistency/RKD-D.txt <==
1 64.96
2 74.92
3 90.13
4 90.35

==> visualize/gkd/consistency/baseline.txt <==
1 65.46
2 75.19
3 90.15
4 89.84

==> visualize/gkd/fiedler/GKD.txt <==
1 0.7519457397460938
2 0.5409506225585937
3 0.501975830078125


==> visualize/gkd/fiedler/RKD-D.txt <==
1 0.7585066528320312
2 0.621430908203125
3 0.5293886108398438


==> visualize/gkd/knn/5.txt <==
0 10.025
0.1 9.955
0.2 9.66
0.3 9.75
0.4 9.93
0.5 9.65
0.6 10.005
0.7 10.145
0.8 10.2
0.9 10.215
1.0 10.2

==> visualize/gkd/knn/64.txt <==
0.2 14.01
0.3 12.135
0.4 10.87
0.5 10.57
0.6 10.1
0.7 9.88
0.8 9.765
0.9 9.735
1.0 9.905

==> visualize/gkd/signal/GKD.txt <==
1 0.6677464375
2 0.48816684375
3 0.37975384375


==> visualize/gkd/signal/RKD-D.txt <==
1 0.68893125
2 0.551836
3 0.40038975


==> visualize/laplacian/linear_test_10/parseval.txt <==
parseval
0.0 0.9874047473698037
0.01 0.9873830626056457
0.02 0.9873175908605385
0.03 0.9872371067626322
0.04 0.9871484697288657
0.05 0.9870491967018807
0.06 0.9869268181125583
0.07 0.9868064519636963
0.08 0.9866763114300887
0.09 0.9865296806784745
0.1 0.9863561304287499
0.11 0.9861623132478673
0.12 0.985977491669933
0.13 0.9857652151471573
0.14 0.9855339697539772
0.15 0.9853320718949752
0.16 0.9850910854266758
0.17 0.9848514214999822
0.18 0.9845897505656331
0.19 0.9843479788057173
0.2 0.9840161510666687
0.21 0.9836722222015835
0.22 0.9832675516062321
0.23 0.9827630205055089
0.24 0.9821268522788857
0.25 0.9813887806253112
0.26 0.9806350775678465
0.27 0.9797909754993844
0.28 0.9789149136270003
0.29 0.977949537077649
0.3 0.9767604214183054
0.31 0.9752715876024611
0.32 0.9736259697605802
0.33 0.9717252313987961
0.34 0.9694437023911817
0.35 0.9667406675929155
0.36 0.9634566853207576
0.37 0.9596269279769748
0.38 0.9550198705176868
0.39 0.9496413106878139
0.4 0.9435155679320723
0.41 0.9359567656507874
0.42 0.9264328034592418
0.43 0.9141713769992725
0.44 0.8990970711678161
0.45 0.8813985149736041
0.46 0.8590941445265841
0.47 0.8311616693502035
0.48 0.7976912569132127
0.49 0.7578609654031896
0.5 0.7099182173498584
0.51 0.6541901106531529
0.52 0.5931352990546348
0.53 0.5235355719885144
0.54 0.44808016829274566
0.55 0.37237200656230285
0.56 0.3013981310926418
0.57 0.23314770257898684
0.58 0.16977561969219157
0.59 0.10817221040458305
0.6 0.046774052941425136
0.61 -0.012452666780350119
0.62 -0.07466825927758779
0.63 -0.1356750351093581
0.64 -0.19712402163049697
0.65 -0.26017029202349556
0.66 -0.32119209256102277
0.67 -0.3809688488631164
0.68 -0.43699630278928786
0.69 -0.49025753121542415
0.7 -0.5427992212386255
0.71 -0.5947095112661303
0.72 -0.647772875884948
0.73 -0.6978109321789384
0.74 -0.7471398986598984
0.75 -0.790891593806942
0.76 -0.8268735475007037
0.77 -0.8544635172770312
0.78 -0.8766672927897874
0.79 -0.8936146878427811
0.8 -0.9065729206370303
0.81 -0.9167822874384418
0.82 -0.924583270537307
0.83 -0.9307966936618097
0.84 -0.9359837301279528
0.85 -0.9402738777144929
0.86 -0.9439327997122543
0.87 -0.9469627936795983
0.88 -0.949553599431184
0.89 -0.9518431290924498
0.9 -0.9541194468259736
0.91 -0.9560615937888407
0.92 -0.9576285752105059
0.93 -0.9589451769884842
0.94 -0.9600794944838558
0.95 -0.9610248751199192
0.96 -0.9618024462905934
0.97 -0.9625226825844558
0.98 -0.963164643238775
0.99 -0.9637015905610851
1.0 -0.9641698600486152

==> visualize/laplacian/linear_test_10/proposed.txt <==

proposed
0.0 0.996122892424566
0.01 0.9958776028795882
0.02 0.995596892996177
0.03 0.9952527836404098
0.04 0.9948836699440576
0.05 0.9944696747885933
0.06 0.9939712745060811
0.07 0.993379176325066
0.08 0.9926669479665827
0.09 0.9918490387697088
0.1 0.9909358940722024
0.11 0.9899272653563559
0.12 0.9887716289726601
0.13 0.9876294849898806
0.14 0.9865125681617883
0.15 0.9854244022393963
0.16 0.9842819378105384
0.17 0.9831143511063379
0.18 0.9820344298442392
0.19 0.9810416325515373
0.2 0.9801258337057392
0.21 0.9792327809290683
0.22 0.9783627332266109
0.23 0.9775518972424061
0.24 0.9765319686834047
0.25 0.9754001844447494
0.26 0.974440700051795
0.27 0.9733624869845237
0.28 0.9719833489286348
0.29 0.9707569905898215
0.3 0.9694975997563718
0.31 0.9680337699137676
0.32 0.9667112350910745
0.33 0.9652390686365685
0.34 0.9637355762706432
0.35 0.9616442636430156
0.36 0.9590226082356027
0.37 0.9556427232149908
0.38 0.9514738519230288
0.39 0.9461897388867595
0.4 0.9394661013704848
0.41 0.9312546518040523
0.42 0.9211920008587906
0.43 0.9084384343240309
0.44 0.891456551396411
0.45 0.8689014669961814
0.46 0.8382511190392078
0.47 0.7961801855958219
0.48 0.7391278217778013
0.49 0.6615106040850087
0.5 0.5612652766535409
0.51 0.4387060926224821
0.52 0.3001245539823849
0.53 0.15890312933937104
0.54 0.022612831123540168
0.55 -0.09872511956613518
0.56 -0.1999033730339198
0.57 -0.2819618601272146
0.58 -0.3500023795281607
0.59 -0.4088414651364025
0.6 -0.45998057239932083
0.61 -0.5065165965552654
0.62 -0.5502596673062085
0.63 -0.5918531729141991
0.64 -0.6328511019570371
0.65 -0.6779164467278472
0.66 -0.7277643684337621
0.67 -0.7798637873266249
0.68 -0.8294594582556085
0.69 -0.8711639515602254
0.7 -0.9025054971957
0.71 -0.9239111925834832
0.72 -0.9382674022057025
0.73 -0.9485321499071592
0.74 -0.9559875689406695
0.75 -0.9620160808826407
0.76 -0.9669533489096649
0.77 -0.9711746682646403
0.78 -0.9747016544952846
0.79 -0.9777281019176909
0.8 -0.9801983850119151
0.81 -0.9824291290047649
0.82 -0.9843037968710215
0.83 -0.9857833687757289
0.84 -0.9870553033177227
0.85 -0.9882118820521221
0.86 -0.9892601640661006
0.87 -0.9901538346997947
0.88 -0.9909224015385799
0.89 -0.9915831788678007
0.9 -0.9921775544449675
0.91 -0.9926796595303532
0.92 -0.9931103049205687
0.93 -0.9935266355071081
0.94 -0.9938974520383199
0.95 -0.9942111037683589
0.96 -0.9944843814500569
0.97 -0.99472274135682
0.98 -0.9949212986737199
0.99 -0.9950889173028701
1.0 -0.9952277280441777

==> visualize/laplacian/linear_test_10/vanilla.txt <==
0.0 0.9998983179096038
0.01 0.999895030477244
0.02 0.9998921532285203
0.03 0.9998895051692559
0.04 0.9998862390187689
0.05 0.9998818799160833
0.06 0.9998763516281638
0.07 0.9998703970484488
0.08 0.999863378071485
0.09 0.9998552350909755
0.1 0.9998466450601885
0.11 0.9998377524245103
0.12 0.9998273524084651
0.13 0.9998160293922002
0.14 0.9998036797980043
0.15 0.9997901307327401
0.16 0.9997741163838789
0.17 0.9997567708189044
0.18 0.9997377599499183
0.19 0.9997163836593124
0.2 0.9996915421526001
0.21 0.9996647714654241
0.22 0.9996360720166384
0.23 0.9996046463691582
0.24 0.9995686780136307
0.25 0.9995272022055552
0.26 0.9994818253734227
0.27 0.9994326833155937
0.28 0.9993731885827095
0.29 0.9993033067279231
0.3 0.9992201542640604
0.31 0.9991172795407873
0.32 0.998991217845677
0.33 0.9988412166702046
0.34 0.9986676400254776
0.35 0.9984753411263851
0.36 0.9982516656090246
0.37 0.9979408997213082
0.38 0.9975303153051336
0.39 0.9969732231385109
0.4 0.996230316597028
0.41 0.9952231956615651
0.42 0.9937745271292096
0.43 0.9916827132826418
0.44 0.9886994629116053
0.45 0.9841856387467034
0.46 0.9776211437674226
0.47 0.9674136525751619
0.48 0.9513935814141392
0.49 0.9259007959038676
0.5 0.8879281860128645
0.51 0.832025486634422
0.52 0.7537652103495518
0.53 0.6571816579333418
0.54 0.5429059904059901
0.55 0.4191584584059192
0.56 0.3004442164092011
0.57 0.19524912851043932
0.58 0.10463895478409117
0.59 0.03190239444148215
0.6 -0.02726261902316222
0.61 -0.07508143455541388
0.62 -0.11499191428393005
0.63 -0.1502731995888378
0.64 -0.18264848904373526
0.65 -0.21460646054837368
0.66 -0.2456313609000492
0.67 -0.2754552489433127
0.68 -0.3069894698785408
0.69 -0.34340028838230696
0.7 -0.3887004826639252
0.71 -0.44751190793434886
0.72 -0.5208417171846469
0.73 -0.6051389036284098
0.74 -0.6914250285838472
0.75 -0.7726875128317628
0.76 -0.8393716463039007
0.77 -0.8842886680455125
0.78 -0.9123999414551243
0.79 -0.9296456160645488
0.8 -0.9408491522147822
0.81 -0.9484834531748474
0.82 -0.9539854786200996
0.83 -0.9579788806755285
0.84 -0.961063963829473
0.85 -0.9634803591445854
0.86 -0.9654880964316179
0.87 -0.9673476417570338
0.88 -0.9687256545978373
0.89 -0.9697645054093318
0.9 -0.9708800200947681
0.91 -0.9719290113590606
0.92 -0.9729108353055045
0.93 -0.9737662947118327
0.94 -0.9743731253590899
0.95 -0.9749051472499266
0.96 -0.9754896218927321
0.97 -0.9758760798180152
0.98 -0.9760124822292878
0.99 -0.9760399424263518
1.0 -0.976021182547654

==> visualize/laplacian/values/both_alpha.txt <==
0.058333333333333334 0.3396090269088745
0.11666666666666667 0.3722829520702362
0.17500000000000002 0.3960079252719879
0.23333333333333334 0.46483027935028076
0.29166666666666663 0.46483027935028076
0.35000000000000003 0.46483027935028076
0.4083333333333333 0.46483027935028076
0.4666666666666667 0.5078560709953308
0.525 0.56846022605896
0.5833333333333333 0.56846022605896
0.6416666666666666 0.56846022605896
0.7000000000000001 0.6014077663421631
0.7583333333333333 0.6014077663421631
0.8166666666666667 0.6761432886123657
0.875 0.8116563558578491
0.9333333333333333 0.8354617953300476
0.9916666666666667 0.8354617953300476
1.05 0.8354617953300476
1.1083333333333334 0.8354617953300476
1.1666666666666665 0.919476330280304
1.2249999999999999 0.919476330280304
1.2833333333333332 0.919476330280304
1.3416666666666668 0.919476330280304
1.4000000000000001 0.919476330280304
1.4583333333333335 0.919476330280304
1.5166666666666666 0.919476330280304
1.575 0.919476330280304
1.6333333333333333 0.919476330280304
1.6916666666666667 0.919476330280304
1.75 0.919476330280304

==> visualize/laplacian/values/ours_alpha.txt <==
0.058333333333333334 0.3460478186607361
0.11666666666666667 0.36792320013046265
0.17500000000000002 0.3788975477218628
0.23333333333333334 0.41434401273727417
0.29166666666666663 0.4155834913253784
0.35000000000000003 0.4155834913253784
0.4083333333333333 0.4155834913253784
0.4666666666666667 0.4387395977973938
0.525 0.6768884062767029
0.5833333333333333 0.6768884062767029
0.6416666666666666 0.6768884062767029
0.7000000000000001 0.6768884062767029
0.7583333333333333 0.6768884062767029
0.8166666666666667 0.8097068071365356
0.875 0.8097068071365356
0.9333333333333333 0.8097068071365356
0.9916666666666667 0.8097068071365356
1.05 0.8097068071365356
1.1083333333333334 0.8097068071365356
1.1666666666666665 0.8097068071365356
1.2249999999999999 0.8097068071365356
1.2833333333333332 0.9253044724464417
1.3416666666666668 0.9253044724464417
1.4000000000000001 0.9253044724464417
1.4583333333333335 0.9253044724464417
1.5166666666666666 0.9253044724464417
1.575 0.9253044724464417
1.6333333333333333 0.9253044724464417
1.6916666666666667 0.9253044724464417
1.75 0.9253044724464417

==> visualize/laplacian/values/parseval_alpha.txt <==
0.058333333333333334 0.42807331681251526
0.11666666666666667 0.7540218830108643
0.17500000000000002 0.7651717066764832
0.23333333333333334 0.8915583491325378
0.29166666666666663 0.8915583491325378
0.35000000000000003 1.012379765510559
0.4083333333333333 1.2258586883544922
0.4666666666666667 1.2292511463165283
0.525 1.3465181589126587
0.5833333333333333 1.4920530319213867
0.6416666666666666 1.5416415929794312
0.7000000000000001 1.5416415929794312
0.7583333333333333 1.5416415929794312
0.8166666666666667 1.5416415929794312
0.875 1.5416415929794312
0.9333333333333333 1.5416415929794312
0.9916666666666667 1.5416415929794312
1.05 1.5416415929794312
1.1083333333333334 1.5416415929794312
1.1666666666666665 1.5416415929794312
1.2249999999999999 1.5416415929794312
1.2833333333333332 1.5416415929794312
1.3416666666666668 1.5416415929794312
1.4000000000000001 1.5416415929794312
1.4583333333333335 1.5416415929794312
1.5166666666666666 1.5416415929794312
1.575 1.5416415929794312
1.6333333333333333 1.5416415929794312
1.6916666666666667 1.5416415929794312
1.75 1.5416415929794312

==> visualize/laplacian/values/reg.txt <==
1 1989.20357788
2 2170.77968018
3 2880.5306958
4 2618.40656738
5 2067.06664795
6 1935.6125061
7 1875.9561853
8 1770.76143799
9 1871.27130981
10 1807.51922241
11 1827.74312134
12 1818.73308105
13 1767.32443848
14 2041.39544067
15 2017.97968018
16 1870.50933716
17 1846.51035645
18 0

==> visualize/laplacian/values/reg_squared.txt <==
1 1509.31140625
2 1659.94670532
3 2455.15370239
4 2902.69644409
5 2374.71061768
6 2154.79614746
7 2622.44168091
8 2587.54682495
9 2578.52411377
10 2215.82597046
11 2138.49585693
12 2026.87431396
13 1648.20623535
14 1450.27753174
15 1193.95940063
16 935.141619263
17 873.795758057
18 0

==> visualize/laplacian/values/squared.txt <==
1 1097.85743652
2 1104.48822876
3 1109.48672852
4 1113.40631836
5 1111.4042749
6 1115.57348145
7 1118.38555298
8 1118.39910767
9 1115.08987305
10 1117.72879883
11 1118.00513062
12 1116.08668457
13 1116.56601563
14 1118.70822754
15 1115.79571899
16 1086.51061951
17 1062.96075378
18 0

==> visualize/laplacian/values/squared_squared.txt <==
1 941.17498291
2 953.80388855
3 1157.45797607
4 1222.23647339
5 1593.57960327
6 1981.80098633
7 2010.06926147
8 1784.26484253
9 2038.31772461
10 2044.89756836
11 1791.37938354
12 1343.30733948
13 1809.10653687
14 1423.80906372
15 929.414690552
16 567.031965332
17 493.195306091
18 0

==> visualize/laplacian/values/vanilla.txt <==
1 6598.71873047
2 5007.79549805
3 5566.80469727
4 4816.39785156
5 2990.84373535
6 2314.8055127
7 3050.12398193
8 2289.49567139
9 2302.2589209
10 1461.27865845
11 1756.75715698
12 1664.52655884
13 1362.52029053
14 1441.89348755
15 1759.68922607
16 2212.17081543
17 2436.16577393
18 0

==> visualize/laplacian/values/vanilla_alpha.txt <==
0.058333333333333334 0.2447914332151413
0.11666666666666667 0.2719246745109558
0.17500000000000002 0.365652859210968
0.23333333333333334 0.5334979891777039
0.29166666666666663 0.7683303952217102
0.35000000000000003 1.1212849617004395
0.4083333333333333 2.266448974609375
0.4666666666666667 2.266448974609375
0.525 2.4235782623291016
0.5833333333333333 2.4235782623291016
0.6416666666666666 2.4235782623291016
0.7000000000000001 2.4235782623291016
0.7583333333333333 2.4235782623291016
0.8166666666666667 2.4235782623291016
0.875 2.4235782623291016
0.9333333333333333 2.4235782623291016
0.9916666666666667 2.4235782623291016
1.05 2.4235782623291016
1.1083333333333334 2.4235782623291016
1.1666666666666665 2.4235782623291016
1.2249999999999999 2.4235782623291016
1.2833333333333332 2.4235782623291016
1.3416666666666668 2.4235782623291016
1.4000000000000001 2.4235782623291016
1.4583333333333335 2.4235782623291016
1.5166666666666666 2.4235782623291016
1.575 2.4235782623291016
1.6333333333333333 2.4235782623291016
1.6916666666666667 2.4235782623291016
1.75 2.4235782623291016


==> visualize/laplacian/values/vanilla_squared.txt <==
1 5824.57379883
2 4562.4767749
3 5071.63620605
4 4578.72255371
5 3237.74311768
6 2523.94973267
7 3300.77448486
8 2427.96897705
9 2756.65120483
10 2515.9799646
11 2509.41050659
12 2044.38200439
13 1921.40279907
14 1727.98724976
15 1444.36013428
16 1257.58856079
17 1292.14410767
18 0

==> visualize/smoothness_loss/cifar_10/testsetXalpha.txt <==
0.1	94.29
0.2	94.16
0.3	94.37
0.4	94.55
0.5	94.53
1	94.23
2	94.62
3	93.84
4	93.28
5	91.45
6	87.32
7	73.96
8	54.52
9	39.37
10	30.97
20	25.1

==> visualize/smoothness_loss/cifar_10/testsetXd.txt <==
1	15.02
2	27.19
3	88.82
4	93.57
5	94.52
10	94.14
20	94.43
30	94.06
40	94.36
50	94.22
100	94.39
200	94.4
400	94.47

==> visualize/smoothness_loss/cifar_10/testsetXk.txt <==
1	43.97
2	69.92
5	89.45
10	91.69
20	92.3
30	92.8
40	92.27
50	92.76
60	94.02
70	94.25
80	94.01
90	94.43
95	94.37
99	94.39
100	94.14

==> visualize/smoothness_loss/cifar_100/testsetXalpha.txt <==
0.01	70.52
0.02	70.96
0.05	71.18
0.1	70.67
0.2	70.72
0.3	68.23
0.4	62.39
0.5	57.98
1	8.55
2	3.04
5	3.66

==> visualize/smoothness_loss/cifar_100/testsetXd.txt <==
2 3.17	
5 60.46	
10 71.04	
25 71.94	
50 70.49	
100 70.33	
200 70.24	
400 69.15	


==> visualize/smoothness_loss/cifar_100/testsetXk.txt <==
5 2.62	
10 2.42	
20 2.94	
30 2.21	
50 2.8		
80 2.42	
90 4.59	
95 5.33	
100 70.33	


==> visualize/smoothness_loss/svhn/testsetXalpha.txt <==
0.01	95.35
0.1	95.78
0.5	95.9
1	96.02
2	95.97
5	94.3
10  18.53
20  16.43

==> visualize/smoothness_loss/svhn/testsetXd.txt <==
1	11.7
2	19.59
5	95.8
10	96.02
20	96
30	95.94
40	96.16


==> visualize/smoothness_loss/svhn/testsetXk.txt <==
1	85.53
2	91.61
5	94.23
10	94.73
50	95.39
80	95.52
100	96.16
